On the Capacity of MIMO Optical Wireless Channels

This paper studies the capacity of a general multiple-input multiple-output (MIMO) free-space optical intensity channel under a per-input-antenna peak-power constraint and a total average-power constraint over all input antennas. The focus is on the scenario with more transmit than receive antennas. In this scenario, different input vectors can yield identical distributions at the output, when they result in the same image vector under multiplication by the channel matrix. We first determine the most energy-efficient input vectors that attain each of these image vectors. Based on this, we derive an equivalent capacity expression in terms of the image vector, and establish new lower and upper bounds on the capacity of this channel. The bounds match when the signal-to-noise ratio (SNR) tends to infinity, establishing the high-SNR asymptotic capacity. We also characterize the low-SNR slope of the capacity of this channel.

==> figs/b23a03lower15.dat <==
  -1.5000000e+01   2.8010137e-08
  -1.4000000e+01   7.0358280e-08
  -1.3000000e+01   1.7673199e-07
  -1.2000000e+01   4.4393057e-07
  -1.1000000e+01   1.1151024e-06
  -1.0000000e+01   2.8010059e-06
  -9.0000000e+00   7.0357790e-06
  -8.0000000e+00   1.7672890e-05
  -7.0000000e+00   4.4391106e-05
  -6.0000000e+00   1.1149793e-04
  -5.0000000e+00   2.8002295e-04
  -4.0000000e+00   7.0308828e-04
  -3.0000000e+00   1.7642041e-03
  -2.0000000e+00   4.4197161e-03
  -1.0000000e+00   1.1028509e-02
   0.0000000e+00   2.7253693e-02
   1.0000000e+00   6.5828317e-02
   2.0000000e+00   1.5133363e-01
   3.0000000e+00   3.1772236e-01
   4.0000000e+00   5.8627316e-01
   5.0000000e+00   9.4368840e-01
   6.0000000e+00   1.3564080e+00
   7.0000000e+00   1.7965476e+00
   8.0000000e+00   2.2487154e+00
   9.0000000e+00   2.7058693e+00
   1.0000000e+01   3.1650411e+00
   1.1000000e+01   3.6250216e+00
   1.2000000e+01   4.0853249e+00
   1.3000000e+01   4.5457568e+00
   1.4000000e+01   5.0062399e+00
   1.5000000e+01   5.4667434e+00
   1.6000000e+01   5.9272551e+00
   1.7000000e+01   6.3877699e+00
   1.8000000e+01   6.8482861e+00
   1.9000000e+01   7.3088028e+00
   2.0000000e+01   7.7693197e+00
   2.1000000e+01   8.2298366e+00
   2.2000000e+01   8.6903536e+00
   2.3000000e+01   9.1508706e+00
   2.4000000e+01   9.6113877e+00
   2.5000000e+01   1.0071905e+01


==> figs/b23a03lower2P.dat <==
  -1.5000000e+01   7.3046100e-04
  -1.4000000e+01   3.9010059e-03
  -1.3000000e+01   5.6970307e-03
  -1.2000000e+01   9.5082392e-03
  -1.1000000e+01   7.5434375e-03
  -1.0000000e+01   2.3911449e-02
  -9.0000000e+00   3.7371964e-02
  -8.0000000e+00   5.7714723e-02
  -7.0000000e+00   8.7215736e-02
  -6.0000000e+00   1.2781562e-01
  -5.0000000e+00   1.7814415e-01
  -4.0000000e+00   2.3255255e-01
  -3.0000000e+00   2.8477219e-01
  -2.0000000e+00   3.4680628e-01
  -1.0000000e+00   4.1014316e-01
   0.0000000e+00   4.8320119e-01
   1.0000000e+00   5.5490389e-01
   2.0000000e+00   6.0687576e-01
   3.0000000e+00   6.4872855e-01
   4.0000000e+00   6.7592393e-01
   5.0000000e+00   6.8966392e-01
   6.0000000e+00   6.9287620e-01
   7.0000000e+00   6.9312298e-01
   8.0000000e+00   6.9313893e-01
   9.0000000e+00   6.9309066e-01
   1.0000000e+01   6.9313437e-01
   1.1000000e+01   6.9313927e-01
   1.2000000e+01   6.9313872e-01
   1.3000000e+01   6.9313933e-01
   1.4000000e+01   6.9313934e-01
   1.5000000e+01   6.9313935e-01
   1.6000000e+01   6.9313935e-01
   1.7000000e+01   6.9313935e-01
   1.8000000e+01   6.9313935e-01
   1.9000000e+01   6.9313935e-01
   2.0000000e+01   6.9313935e-01
   2.1000000e+01   6.9313935e-01
   2.2000000e+01   6.9313935e-01
   2.3000000e+01   6.9313935e-01
   2.4000000e+01   6.9313935e-01
   2.5000000e+01   6.9313935e-01


==> figs/b23a03lower3P.dat <==
  -1.5000000e+01   3.2923990e-04
  -1.4000000e+01   6.0996438e-04
  -1.3000000e+01   8.9114692e-04
  -1.2000000e+01   1.6582875e-03
  -1.1000000e+01   2.6980797e-03
  -1.0000000e+01   3.5301523e-03
  -9.0000000e+00   2.6924608e-02
  -8.0000000e+00   4.9084556e-02
  -7.0000000e+00   7.8660469e-02
  -6.0000000e+00   1.1885755e-01
  -5.0000000e+00   1.7668553e-01
  -4.0000000e+00   2.3093919e-01
  -3.0000000e+00   2.8317709e-01
  -2.0000000e+00   3.2449330e-01
  -1.0000000e+00   4.3776382e-01
   0.0000000e+00   5.2889963e-01
   1.0000000e+00   6.2721622e-01
   2.0000000e+00   7.1483720e-01
   3.0000000e+00   8.0384262e-01
   4.0000000e+00   8.9187090e-01
   5.0000000e+00   9.7210844e-01
   6.0000000e+00   1.0363751e+00
   7.0000000e+00   1.0708925e+00
   8.0000000e+00   1.0887417e+00
   9.0000000e+00   1.0974579e+00
   1.0000000e+01   1.0984916e+00
   1.1000000e+01   1.0986039e+00
   1.2000000e+01   1.0986058e+00
   1.3000000e+01   1.0985984e+00
   1.4000000e+01   1.0986053e+00
   1.5000000e+01   1.0986069e+00
   1.6000000e+01   1.0986069e+00
   1.7000000e+01   1.0986069e+00
   1.8000000e+01   1.0986069e+00
   1.9000000e+01   1.0986069e+00
   2.0000000e+01   1.0986069e+00
   2.1000000e+01   1.0986069e+00
   2.2000000e+01   1.0986069e+00
   2.3000000e+01   1.0986069e+00
   2.4000000e+01   1.0986069e+00
   2.5000000e+01   1.0986069e+00


==> figs/b23a03lower4P.dat <==
  -1.5000000e+01   3.9702215e-04
  -1.4000000e+01   6.0996438e-04
  -1.3000000e+01   1.0020646e-03
  -1.2000000e+01   1.6582875e-03
  -1.1000000e+01   2.6980797e-03
  -1.0000000e+01   3.5301523e-03
  -9.0000000e+00   2.6924608e-02
  -8.0000000e+00   4.9084556e-02
  -7.0000000e+00   7.8660469e-02
  -6.0000000e+00   1.1885755e-01
  -5.0000000e+00   1.7668553e-01
  -4.0000000e+00   2.3093919e-01
  -3.0000000e+00   2.8317709e-01
  -2.0000000e+00   3.4519498e-01
  -1.0000000e+00   4.4603988e-01
   0.0000000e+00   5.2889963e-01
   1.0000000e+00   6.5577054e-01
   2.0000000e+00   7.6680142e-01
   3.0000000e+00   8.9330597e-01
   4.0000000e+00   9.7603714e-01
   5.0000000e+00   1.0587683e+00
   6.0000000e+00   1.1687373e+00
   7.0000000e+00   1.2480283e+00
   8.0000000e+00   1.3153118e+00
   9.0000000e+00   1.3691270e+00
   1.0000000e+01   1.3778903e+00
   1.1000000e+01   1.3819767e+00
   1.2000000e+01   1.3860486e+00
   1.3000000e+01   1.3859086e+00
   1.4000000e+01   1.3862830e+00
   1.5000000e+01   1.3862797e+00
   1.6000000e+01   1.3862678e+00
   1.7000000e+01   1.3862877e+00
   1.8000000e+01   1.3862902e+00
   1.9000000e+01   1.3862902e+00
   2.0000000e+01   1.3862902e+00
   2.1000000e+01   1.3862900e+00
   2.2000000e+01   1.3862901e+00
   2.3000000e+01   1.3862902e+00
   2.4000000e+01   1.3862761e+00
   2.5000000e+01   1.3862902e+00


==> figs/b23a03upper16.dat <==
  -1.5000000e+01   2.6939481e+00
  -1.4000000e+01   2.6962348e+00
  -1.3000000e+01   2.6991105e+00
  -1.2000000e+01   2.7027263e+00
  -1.1000000e+01   2.7072708e+00
  -1.0000000e+01   2.7129803e+00
  -9.0000000e+00   2.7201496e+00
  -8.0000000e+00   2.7291461e+00
  -7.0000000e+00   2.7404258e+00
  -6.0000000e+00   2.7545536e+00
  -5.0000000e+00   2.7722253e+00
  -4.0000000e+00   2.7942933e+00
  -3.0000000e+00   2.8217947e+00
  -2.0000000e+00   2.8559792e+00
  -1.0000000e+00   2.8983351e+00
   0.0000000e+00   2.9506084e+00
   1.0000000e+00   3.0148081e+00
   2.0000000e+00   3.0931888e+00
   3.0000000e+00   3.1882006e+00
   4.0000000e+00   3.3023979e+00
   5.0000000e+00   3.4382999e+00
   6.0000000e+00   3.5982107e+00
   7.0000000e+00   3.7840150e+00
   8.0000000e+00   3.9969844e+00
   9.0000000e+00   4.2376308e+00
   1.0000000e+01   4.5056454e+00
   1.1000000e+01   4.7999357e+00
   1.2000000e+01   5.1187533e+00
   1.3000000e+01   5.4598793e+00
   1.4000000e+01   5.8208301e+00
   1.5000000e+01   6.1990454e+00
   1.6000000e+01   6.5920385e+00
   1.7000000e+01   6.9974997e+00
   1.8000000e+01   7.4133561e+00
   1.9000000e+01   7.8377956e+00
   2.0000000e+01   8.2692669e+00
   2.1000000e+01   8.7064630e+00
   2.2000000e+01   9.1482962e+00
   2.3000000e+01   9.5938705e+00
   2.4000000e+01   1.0042454e+01
   2.5000000e+01   1.0493450e+01


==> figs/b23a03upper17.dat <==
  -1.5000000e+01   2.5439287e+00
  -1.4000000e+01   2.5468493e+00
  -1.3000000e+01   2.5505188e+00
  -1.2000000e+01   2.5551268e+00
  -1.1000000e+01   2.5609099e+00
  -1.0000000e+01   2.5681618e+00
  -9.0000000e+00   2.5772466e+00
  -8.0000000e+00   2.5886136e+00
  -7.0000000e+00   2.6028145e+00
  -6.0000000e+00   2.6205225e+00
  -5.0000000e+00   2.6425528e+00
  -4.0000000e+00   2.6698831e+00
  -3.0000000e+00   2.7036728e+00
  -2.0000000e+00   2.7452770e+00
  -1.0000000e+00   2.7962526e+00
   0.0000000e+00   2.8583518e+00
   1.0000000e+00   2.9334970e+00
   2.0000000e+00   3.0237356e+00
   3.0000000e+00   3.1311699e+00
   4.0000000e+00   3.2578645e+00
   5.0000000e+00   3.3981151e+00
   6.0000000e+00   3.5404369e+00
   7.0000000e+00   3.6993220e+00
   8.0000000e+00   3.8784538e+00
   9.0000000e+00   4.0827653e+00
   1.0000000e+01   4.3162006e+00
   1.1000000e+01   4.5796507e+00
   1.2000000e+01   4.8716053e+00
   1.3000000e+01   5.1895740e+00
   1.4000000e+01   5.5307303e+00
   1.5000000e+01   5.8921634e+00
   1.6000000e+01   6.2710414e+00
   1.7000000e+01   6.6647214e+00
   1.8000000e+01   7.0708148e+00
   1.9000000e+01   7.4872169e+00
   2.0000000e+01   7.9121098e+00
   2.1000000e+01   8.3439492e+00
   2.2000000e+01   8.7814398e+00
   2.3000000e+01   9.2235067e+00
   2.4000000e+01   9.6692656e+00
   2.5000000e+01   1.0117994e+01


==> figs/b23a03upper18.dat <==
  -1.5000000e+01   2.6083246e+00
  -1.4000000e+01   2.6194653e+00
  -1.3000000e+01   2.6318313e+00
  -1.2000000e+01   2.6466340e+00
  -1.1000000e+01   2.6612156e+00
  -1.0000000e+01   2.6790189e+00
  -9.0000000e+00   2.6995231e+00
  -8.0000000e+00   2.7232268e+00
  -7.0000000e+00   2.7506566e+00
  -6.0000000e+00   2.7823504e+00
  -5.0000000e+00   2.8188465e+00
  -4.0000000e+00   2.8606625e+00
  -3.0000000e+00   2.9082690e+00
  -2.0000000e+00   2.9620553e+00
  -1.0000000e+00   3.0222750e+00
   0.0000000e+00   3.0889582e+00
   1.0000000e+00   3.1617343e+00
   2.0000000e+00   3.2395453e+00
   3.0000000e+00   3.3202517e+00
   4.0000000e+00   3.4035873e+00
   5.0000000e+00   3.5016094e+00
   6.0000000e+00   3.6214299e+00
   7.0000000e+00   3.7692648e+00
   8.0000000e+00   3.9494313e+00
   9.0000000e+00   4.1631842e+00
   1.0000000e+01   4.4090256e+00
   1.1000000e+01   4.6840124e+00
   1.2000000e+01   4.9848620e+00
   1.3000000e+01   5.3083934e+00
   1.4000000e+01   5.6516553e+00
   1.5000000e+01   6.0119824e+00
   1.6000000e+01   6.3870235e+00
   1.7000000e+01   6.7747387e+00
   1.8000000e+01   7.1733683e+00
   1.9000000e+01   7.5813885e+00
   2.0000000e+01   7.9974706e+00
   2.1000000e+01   8.4204532e+00
   2.2000000e+01   8.8493226e+00
   2.3000000e+01   9.2831999e+00
   2.4000000e+01   9.7213280e+00
   2.5000000e+01   1.0163060e+01


==> figs/b23a03upper19.dat <==
  -1.5000000e+01   2.9487729e-03
  -1.4000000e+01   4.6694685e-03
  -1.3000000e+01   7.3905368e-03
  -1.2000000e+01   1.1688030e-02
  -1.1000000e+01   1.8461491e-02
  -1.0000000e+01   2.9103600e-02
  -9.0000000e+00   4.5741593e-02
  -8.0000000e+00   7.1556781e-02
  -7.0000000e+00   1.1115312e-01
  -6.0000000e+00   1.7086416e-01
  -5.0000000e+00   2.5875197e-01
  -4.0000000e+00   3.8392732e-01
  -3.0000000e+00   5.5491414e-01
  -2.0000000e+00   7.7733215e-01
  -1.0000000e+00   1.0519733e+00
   0.0000000e+00   1.3745064e+00
   1.0000000e+00   1.7370194e+00
   2.0000000e+00   2.1303621e+00
   3.0000000e+00   2.5460489e+00
   4.0000000e+00   2.9772097e+00
   5.0000000e+00   3.4187507e+00
   6.0000000e+00   3.8671067e+00
   7.0000000e+00   4.3198738e+00
   8.0000000e+00   4.7754699e+00
   9.0000000e+00   5.2328695e+00
   1.0000000e+01   5.6914146e+00
   1.1000000e+01   6.1506854e+00
   1.2000000e+01   6.6104153e+00
   1.3000000e+01   7.0704353e+00
   1.4000000e+01   7.5306387e+00
   1.5000000e+01   7.9909577e+00
   1.6000000e+01   8.4513498e+00
   1.7000000e+01   8.9117880e+00
   1.8000000e+01   9.3722553e+00
   1.9000000e+01   9.8327409e+00
   2.0000000e+01   1.0293238e+01
   2.1000000e+01   1.0753743e+01
   2.2000000e+01   1.1214252e+01
   2.3000000e+01   1.1674764e+01
   2.4000000e+01   1.2135278e+01
   2.5000000e+01   1.2595793e+01


==> figs/b23a09lower15.dat <==
  -1.5000000e+01   8.0101021e-08
  -1.4000000e+01   2.0120464e-07
  -1.3000000e+01   5.0540306e-07
  -1.2000000e+01   1.2695141e-06
  -1.1000000e+01   3.1888692e-06
  -1.0000000e+01   8.0100385e-06
  -9.0000000e+00   2.0120063e-05
  -8.0000000e+00   5.0537777e-05
  -7.0000000e+00   1.2693546e-04
  -6.0000000e+00   3.1878629e-04
  -5.0000000e+00   8.0036934e-04
  -4.0000000e+00   2.0080093e-03
  -3.0000000e+00   5.0286607e-03
  -2.0000000e+00   1.2536667e-02
  -1.0000000e+00   3.0913167e-02
   0.0000000e+00   7.4297087e-02
   1.0000000e+00   1.6909587e-01
   2.0000000e+00   3.4926797e-01
   3.0000000e+00   6.3192654e-01
   4.0000000e+00   9.9923494e-01
   5.0000000e+00   1.4172006e+00
   6.0000000e+00   1.8597157e+00
   7.0000000e+00   2.3128817e+00
   8.0000000e+00   2.7704418e+00
   9.0000000e+00   3.2297768e+00
   1.0000000e+01   3.6898225e+00
   1.1000000e+01   4.1501517e+00
   1.2000000e+01   4.6105940e+00
   1.3000000e+01   5.0710812e+00
   1.4000000e+01   5.5315864e+00
   1.5000000e+01   5.9920987e+00
   1.6000000e+01   6.4526138e+00
   1.7000000e+01   6.9131301e+00
   1.8000000e+01   7.3736468e+00
   1.9000000e+01   7.8341637e+00
   2.0000000e+01   8.2946807e+00
   2.1000000e+01   8.7551977e+00
   2.2000000e+01   9.2157147e+00
   2.3000000e+01   9.6762317e+00
   2.4000000e+01   1.0136749e+01
   2.5000000e+01   1.0597266e+01


==> figs/b23a09lower2P.dat <==
  -1.5000000e+01   1.1180524e-03
  -1.4000000e+01   2.8142143e-03
  -1.3000000e+01   6.8312067e-03
  -1.2000000e+01   1.4391682e-02
  -1.1000000e+01   3.4784791e-02
  -1.0000000e+01   5.3404841e-02
  -9.0000000e+00   8.3834899e-02
  -8.0000000e+00   1.2663550e-01
  -7.0000000e+00   1.8646718e-01
  -6.0000000e+00   2.6510551e-01
  -5.0000000e+00   3.5855374e-01
  -4.0000000e+00   4.5513149e-01
  -3.0000000e+00   5.3682561e-01
  -2.0000000e+00   5.9815031e-01
  -1.0000000e+00   6.4808268e-01
   0.0000000e+00   6.7861933e-01
   1.0000000e+00   6.8984708e-01
   2.0000000e+00   6.9297283e-01
   3.0000000e+00   6.9313669e-01
   4.0000000e+00   6.9289819e-01
   5.0000000e+00   6.9313933e-01
   6.0000000e+00   6.9313827e-01
   7.0000000e+00   6.9313934e-01
   8.0000000e+00   6.9313803e-01
   9.0000000e+00   6.9313928e-01
   1.0000000e+01   6.9313935e-01
   1.1000000e+01   6.9313935e-01
   1.2000000e+01   6.9313935e-01
   1.3000000e+01   6.9313935e-01
   1.4000000e+01   6.9313935e-01
   1.5000000e+01   6.9313935e-01
   1.6000000e+01   6.9313935e-01
   1.7000000e+01   6.9313935e-01
   1.8000000e+01   6.9313935e-01
   1.9000000e+01   6.9313935e-01
   2.0000000e+01   6.9313935e-01
   2.1000000e+01   6.9313935e-01
   2.2000000e+01   6.9313935e-01
   2.3000000e+01   6.9313935e-01
   2.4000000e+01   6.9313935e-01
   2.5000000e+01   6.9313935e-01


==> figs/b23a09lower3P.dat <==
  -1.5000000e+01   1.0271097e-03
  -1.4000000e+01   2.1419500e-03
  -1.3000000e+01   4.8120783e-03
  -1.2000000e+01   1.0678991e-02
  -1.1000000e+01   2.3325537e-02
  -1.0000000e+01   4.4044217e-02
  -9.0000000e+00   7.3967022e-02
  -8.0000000e+00   1.2531913e-01
  -7.0000000e+00   1.8515391e-01
  -6.0000000e+00   2.6356611e-01
  -5.0000000e+00   3.5828957e-01
  -4.0000000e+00   4.5506835e-01
  -3.0000000e+00   5.5641171e-01
  -2.0000000e+00   6.7924240e-01
  -1.0000000e+00   8.0482799e-01
   0.0000000e+00   9.1399564e-01
   1.0000000e+00   9.9771853e-01
   2.0000000e+00   1.0536004e+00
   3.0000000e+00   1.0845529e+00
   4.0000000e+00   1.0958223e+00
   5.0000000e+00   1.0979294e+00
   6.0000000e+00   1.0980713e+00
   7.0000000e+00   1.0983363e+00
   8.0000000e+00   1.0986047e+00
   9.0000000e+00   1.0985990e+00
   1.0000000e+01   1.0985973e+00
   1.1000000e+01   1.0986062e+00
   1.2000000e+01   1.0986069e+00
   1.3000000e+01   1.0986069e+00
   1.4000000e+01   1.0986069e+00
   1.5000000e+01   1.0986069e+00
   1.6000000e+01   1.0986069e+00
   1.7000000e+01   1.0986069e+00
   1.8000000e+01   1.0986069e+00
   1.9000000e+01   1.0986069e+00
   2.0000000e+01   1.0986069e+00
   2.1000000e+01   1.0986069e+00
   2.2000000e+01   1.0986069e+00
   2.3000000e+01   1.0986069e+00
   2.4000000e+01   1.0986069e+00
   2.5000000e+01   1.0986069e+00


==> figs/b23a09lower4P.dat <==
  -1.5000000e+01   2.3617777e-03
  -1.4000000e+01   1.8754015e-03
  -1.3000000e+01   3.8077285e-03
  -1.2000000e+01   8.9443547e-03
  -1.1000000e+01   2.2868373e-02
  -1.0000000e+01   3.5098020e-02
  -9.0000000e+00   7.2328041e-02
  -8.0000000e+00   1.1271751e-01
  -7.0000000e+00   1.7854462e-01
  -6.0000000e+00   2.5586489e-01
  -5.0000000e+00   3.4962132e-01
  -4.0000000e+00   4.5380497e-01
  -3.0000000e+00   5.2891623e-01
  -2.0000000e+00   6.6724566e-01
  -1.0000000e+00   8.5417448e-01
   0.0000000e+00   1.0181754e+00
   1.0000000e+00   1.1498273e+00
   2.0000000e+00   1.2488316e+00
   3.0000000e+00   1.3261311e+00
   4.0000000e+00   1.3661311e+00
   5.0000000e+00   1.3785836e+00
   6.0000000e+00   1.3827086e+00
   7.0000000e+00   1.3857927e+00
   8.0000000e+00   1.3848285e+00
   9.0000000e+00   1.3860994e+00
   1.0000000e+01   1.3862397e+00
   1.1000000e+01   1.3862837e+00
   1.2000000e+01   1.3862891e+00
   1.3000000e+01   1.3862893e+00
   1.4000000e+01   1.3862902e+00
   1.5000000e+01   1.3862902e+00
   1.6000000e+01   1.3862902e+00
   1.7000000e+01   1.3862902e+00
   1.8000000e+01   1.3862902e+00
   1.9000000e+01   1.3862902e+00
   2.0000000e+01   1.3862902e+00
   2.1000000e+01   1.3862902e+00
   2.2000000e+01   1.3862899e+00
   2.3000000e+01   1.3862902e+00
   2.4000000e+01   1.3862899e+00
   2.5000000e+01   1.3862902e+00


==> figs/b23a09upper16.dat <==
  -1.5000000e+01   3.4804138e+00
  -1.4000000e+01   3.4815140e+00
  -1.3000000e+01   3.4829009e+00
  -1.2000000e+01   3.4846500e+00
  -1.1000000e+01   3.4868565e+00
  -1.0000000e+01   3.4896418e+00
  -9.0000000e+00   3.4931597e+00
  -8.0000000e+00   3.4976064e+00
  -7.0000000e+00   3.5032325e+00
  -6.0000000e+00   3.5103586e+00
  -5.0000000e+00   3.5193964e+00
  -4.0000000e+00   3.5308760e+00
  -3.0000000e+00   3.5454812e+00
  -2.0000000e+00   3.5640962e+00
  -1.0000000e+00   3.5878636e+00
   0.0000000e+00   3.6182561e+00
   1.0000000e+00   3.6571599e+00
   2.0000000e+00   3.7069602e+00
   3.0000000e+00   3.7706111e+00
   4.0000000e+00   3.8516542e+00
   5.0000000e+00   3.9541346e+00
   6.0000000e+00   4.0823568e+00
   7.0000000e+00   4.2404475e+00
   8.0000000e+00   4.4317636e+00
   9.0000000e+00   4.6582866e+00
   1.0000000e+01   4.9202134e+00
   1.1000000e+01   5.2159132e+00
   1.2000000e+01   5.5422704e+00
   1.3000000e+01   5.8952677e+00
   1.4000000e+01   6.2705950e+00
   1.5000000e+01   6.6641265e+00
   1.6000000e+01   7.0722034e+00
   1.7000000e+01   7.4917474e+00
   1.8000000e+01   7.9202589e+00
   1.9000000e+01   8.3557539e+00
   2.0000000e+01   8.7966800e+00
   2.1000000e+01   9.2418318e+00
   2.2000000e+01   9.6902764e+00
   2.3000000e+01   1.0141292e+01
   2.4000000e+01   1.0594320e+01
   2.5000000e+01   1.1048925e+01


==> figs/b23a09upper17.dat <==
  -1.5000000e+01   2.1841047e+00
  -1.4000000e+01   2.1876623e+00
  -1.3000000e+01   2.1921361e+00
  -1.2000000e+01   2.1977606e+00
  -1.1000000e+01   2.2048292e+00
  -1.0000000e+01   2.2137087e+00
  -9.0000000e+00   2.2248562e+00
  -8.0000000e+00   2.2388406e+00
  -7.0000000e+00   2.2563669e+00
  -6.0000000e+00   2.2783049e+00
  -5.0000000e+00   2.3057213e+00
  -4.0000000e+00   2.3399136e+00
  -3.0000000e+00   2.3824434e+00
  -2.0000000e+00   2.4351632e+00
  -1.0000000e+00   2.5002296e+00
   0.0000000e+00   2.5800892e+00
   1.0000000e+00   2.6774255e+00
   2.0000000e+00   2.7950497e+00
   3.0000000e+00   2.9357289e+00
   4.0000000e+00   3.1019571e+00
   5.0000000e+00   3.2956972e+00
   6.0000000e+00   3.5181416e+00
   7.0000000e+00   3.7695529e+00
   8.0000000e+00   4.0492273e+00
   9.0000000e+00   4.3501982e+00
   1.0000000e+01   4.6608730e+00
   1.1000000e+01   4.9829461e+00
   1.2000000e+01   5.3178381e+00
   1.3000000e+01   5.6662553e+00
   1.4000000e+01   6.0282802e+00
   1.5000000e+01   6.4034848e+00
   1.6000000e+01   6.7910565e+00
   1.7000000e+01   7.1899230e+00
   1.8000000e+01   7.5988675e+00
   1.9000000e+01   8.0166263e+00
   2.0000000e+01   8.4419631e+00
   2.1000000e+01   8.8737217e+00
   2.2000000e+01   9.3108566e+00
   2.3000000e+01   9.7524476e+00
   2.4000000e+01   1.0197702e+01
   2.5000000e+01   1.0645946e+01


==> figs/b23a09upper18.dat <==
  -1.5000000e+01   2.2766373e+00
  -1.4000000e+01   2.2902636e+00
  -1.3000000e+01   2.3058484e+00
  -1.2000000e+01   2.3238717e+00
  -1.1000000e+01   2.3232342e+00
  -1.0000000e+01   2.3697328e+00
  -9.0000000e+00   2.3988979e+00
  -8.0000000e+00   2.4332478e+00
  -7.0000000e+00   2.4737490e+00
  -6.0000000e+00   2.5213486e+00
  -5.0000000e+00   2.5771797e+00
  -4.0000000e+00   2.6424517e+00
  -3.0000000e+00   2.7184531e+00
  -2.0000000e+00   2.8065262e+00
  -1.0000000e+00   2.9080253e+00
   0.0000000e+00   3.0242536e+00
   1.0000000e+00   3.1563661e+00
   2.0000000e+00   3.3052193e+00
   3.0000000e+00   3.4711502e+00
   4.0000000e+00   3.6537165e+00
   5.0000000e+00   3.8516068e+00
   6.0000000e+00   4.0631859e+00
   7.0000000e+00   4.2877780e+00
   8.0000000e+00   4.5263781e+00
   9.0000000e+00   4.7805852e+00
   1.0000000e+01   5.0512975e+00
   1.1000000e+01   5.3386599e+00
   1.2000000e+01   5.6424220e+00
   1.3000000e+01   5.9620892e+00
   1.4000000e+01   6.2969780e+00
   1.5000000e+01   6.6462534e+00
   1.6000000e+01   7.0089638e+00
   1.7000000e+01   7.3840771e+00
   1.8000000e+01   7.7705161e+00
   1.9000000e+01   8.1671900e+00
   2.0000000e+01   8.5730216e+00
   2.1000000e+01   8.9869697e+00
   2.2000000e+01   9.4080467e+00
   2.3000000e+01   9.8353320e+00
   2.4000000e+01   1.0267980e+01
   2.5000000e+01   1.0705228e+01


==> figs/b23a09upper19.dat <==
  -1.5000000e+01   5.7844875e-03
  -1.4000000e+01   9.1523507e-03
  -1.3000000e+01   1.4466929e-02
  -1.2000000e+01   2.2832534e-02
  -1.1000000e+01   3.5949419e-02
  -1.0000000e+01   5.6392147e-02
  -9.0000000e+00   8.7959242e-02
  -8.0000000e+00   1.3603397e-01
  -7.0000000e+00   2.0778779e-01
  -6.0000000e+00   3.1191174e-01
  -5.0000000e+00   4.5750395e-01
  -4.0000000e+00   6.5203147e-01
  -3.0000000e+00   8.9902579e-01
  -2.0000000e+00   1.1968029e+00
  -1.0000000e+00   1.5390887e+00
   0.0000000e+00   1.9171064e+00
   1.0000000e+00   2.3218348e+00
   2.0000000e+00   2.7454796e+00
   3.0000000e+00   3.1820123e+00
   4.0000000e+00   3.6270948e+00
   5.0000000e+00   4.0777493e+00
   6.0000000e+00   4.5319930e+00
   7.0000000e+00   4.9885315e+00
   8.0000000e+00   5.4465301e+00
   9.0000000e+00   5.9054548e+00
   1.0000000e+01   6.3649659e+00
   1.1000000e+01   6.8248476e+00
   1.2000000e+01   7.2849636e+00
   1.3000000e+01   7.7452275e+00
   1.4000000e+01   8.2055848e+00
   1.5000000e+01   8.6660010e+00
   1.6000000e+01   9.1264545e+00
   1.7000000e+01   9.5869313e+00
   1.8000000e+01   1.0047423e+01
   1.9000000e+01   1.0507924e+01
   2.0000000e+01   1.0968431e+01
   2.1000000e+01   1.1428942e+01
   2.2000000e+01   1.1889455e+01
   2.3000000e+01   1.2349969e+01
   2.4000000e+01   1.2810485e+01
   2.5000000e+01   1.3271001e+01


==> figs/b24a06lower15.dat <==
  -1.5000000e+01   2.8214750e-09
  -1.4000000e+01   7.0872260e-09
  -1.3000000e+01   1.7802306e-08
  -1.2000000e+01   4.4717370e-08
  -1.1000000e+01   1.1232495e-07
  -1.0000000e+01   2.8214746e-07
  -9.0000000e+00   7.0872208e-07
  -8.0000000e+00   1.7802275e-06
  -7.0000000e+00   4.4717172e-06
  -6.0000000e+00   1.1232370e-05
  -5.0000000e+00   2.8213958e-05
  -4.0000000e+00   7.0867236e-05
  -3.0000000e+00   1.7799138e-04
  -2.0000000e+00   4.4697388e-04
  -1.0000000e+00   1.1219898e-03
   0.0000000e+00   2.8135445e-03
   1.0000000e+00   7.0374667e-03
   2.0000000e+00   1.7492712e-02
   3.0000000e+00   4.2829489e-02
   4.0000000e+00   1.0132751e-01
   5.0000000e+00   2.2371765e-01
   6.0000000e+00   4.4135563e-01
   7.0000000e+00   7.5871189e-01
   8.0000000e+00   1.1484582e+00
   9.0000000e+00   1.5777548e+00
   1.0000000e+01   2.0252791e+00
   1.1000000e+01   2.4805282e+00
   1.2000000e+01   2.9389325e+00
   1.3000000e+01   3.3986059e+00
   1.4000000e+01   3.8587867e+00
   1.5000000e+01   4.3191698e+00
   1.6000000e+01   4.7796335e+00
   1.7000000e+01   5.2401293e+00
   1.8000000e+01   5.7006379e+00
   1.9000000e+01   6.1611515e+00
   2.0000000e+01   6.6216672e+00
   2.1000000e+01   7.0821837e+00
   2.2000000e+01   7.5427005e+00
   2.3000000e+01   8.0032174e+00
   2.4000000e+01   8.4637344e+00
   2.5000000e+01   8.9242514e+00


==> figs/b24a06lower2P.dat <==
  -1.5000000e+01   1.3794912e-04
  -1.4000000e+01   1.4546427e-03
  -1.3000000e+01   2.0775263e-03
  -1.2000000e+01   3.8406820e-03
  -1.1000000e+01   3.6722555e-03
  -1.0000000e+01   1.7234008e-02
  -9.0000000e+00   2.4111971e-02
  -8.0000000e+00   4.1138440e-02
  -7.0000000e+00   5.7031423e-02
  -6.0000000e+00   9.9514579e-02
  -5.0000000e+00   1.4644238e-01
  -4.0000000e+00   2.0700114e-01
  -3.0000000e+00   2.7581854e-01
  -2.0000000e+00   3.4145929e-01
  -1.0000000e+00   3.9940479e-01
   0.0000000e+00   4.6147841e-01
   1.0000000e+00   5.2504961e-01
   2.0000000e+00   5.8264513e-01
   3.0000000e+00   6.3046599e-01
   4.0000000e+00   6.6867736e-01
   5.0000000e+00   6.8548680e-01
   6.0000000e+00   6.9173658e-01
   7.0000000e+00   6.9275935e-01
   8.0000000e+00   6.9313423e-01
   9.0000000e+00   6.9313859e-01
   1.0000000e+01   6.9313542e-01
   1.1000000e+01   6.9313064e-01
   1.2000000e+01   6.9313733e-01
   1.3000000e+01   6.9313919e-01
   1.4000000e+01   6.9313919e-01
   1.5000000e+01   6.9311145e-01
   1.6000000e+01   6.9313925e-01
   1.7000000e+01   6.9313927e-01
   1.8000000e+01   6.9313935e-01
   1.9000000e+01   6.9313935e-01
   2.0000000e+01   6.9313935e-01
   2.1000000e+01   6.9313935e-01
   2.2000000e+01   6.9313935e-01
   2.3000000e+01   6.9313935e-01
   2.4000000e+01   6.9313935e-01
   2.5000000e+01   6.9313583e-01


==> figs/b24a06lower3P.dat <==
  -1.5000000e+01   1.1899425e-04
  -1.4000000e+01   2.0870227e-04
  -1.3000000e+01   3.2737926e-04
  -1.2000000e+01   5.3338740e-04
  -1.1000000e+01   6.0288001e-03
  -1.0000000e+01   1.2364853e-02
  -9.0000000e+00   2.5612226e-02
  -8.0000000e+00   3.0268406e-02
  -7.0000000e+00   6.4201536e-02
  -6.0000000e+00   8.4471194e-02
  -5.0000000e+00   1.4479862e-01
  -4.0000000e+00   2.0489344e-01
  -3.0000000e+00   2.6538289e-01
  -2.0000000e+00   3.3999934e-01
  -1.0000000e+00   3.9817368e-01
   0.0000000e+00   4.9637466e-01
   1.0000000e+00   6.0535844e-01
   2.0000000e+00   6.9463852e-01
   3.0000000e+00   8.1341825e-01
   4.0000000e+00   9.0619689e-01
   5.0000000e+00   9.8483988e-01
   6.0000000e+00   1.0415824e+00
   7.0000000e+00   1.0747948e+00
   8.0000000e+00   1.0795793e+00
   9.0000000e+00   1.0941179e+00
   1.0000000e+01   1.0971100e+00
   1.1000000e+01   1.0950257e+00
   1.2000000e+01   1.0983080e+00
   1.3000000e+01   1.0983080e+00
   1.4000000e+01   1.0985715e+00
   1.5000000e+01   1.0985968e+00
   1.6000000e+01   1.0986040e+00
   1.7000000e+01   1.0986068e+00
   1.8000000e+01   1.0985875e+00
   1.9000000e+01   1.0986068e+00
   2.0000000e+01   1.0986069e+00
   2.1000000e+01   1.0986069e+00
   2.2000000e+01   1.0986069e+00
   2.3000000e+01   1.0986069e+00
   2.4000000e+01   1.0986069e+00
   2.5000000e+01   1.0986069e+00


==> figs/b24a06lower4P.dat <==
  -1.5000000e+01   1.4883184e-04
  -1.4000000e+01   2.3948306e-04
  -1.3000000e+01   3.9339339e-04
  -1.2000000e+01   6.2457006e-04
  -1.1000000e+01   6.0288001e-03
  -1.0000000e+01   1.5154250e-02
  -9.0000000e+00   2.5612226e-02
  -8.0000000e+00   4.0723759e-02
  -7.0000000e+00   6.4201536e-02
  -6.0000000e+00   8.8402324e-02
  -5.0000000e+00   1.4479862e-01
  -4.0000000e+00   2.0490257e-01
  -3.0000000e+00   2.7348102e-01
  -2.0000000e+00   3.3999934e-01
  -1.0000000e+00   3.9817368e-01
   0.0000000e+00   4.9637466e-01
   1.0000000e+00   6.0535844e-01
   2.0000000e+00   7.6398980e-01
   3.0000000e+00   9.2262116e-01
   4.0000000e+00   1.0664273e+00
   5.0000000e+00   1.1408001e+00
   6.0000000e+00   1.2300975e+00
   7.0000000e+00   1.2987427e+00
   8.0000000e+00   1.3436391e+00
   9.0000000e+00   1.3588829e+00
   1.0000000e+01   1.3733263e+00
   1.1000000e+01   1.3733263e+00
   1.2000000e+01   1.3837966e+00
   1.3000000e+01   1.3859606e+00
   1.4000000e+01   1.3862616e+00
   1.5000000e+01   1.3862616e+00
   1.6000000e+01   1.3862648e+00
   1.7000000e+01   1.3862715e+00
   1.8000000e+01   1.3862853e+00
   1.9000000e+01   1.3862754e+00
   2.0000000e+01   1.3862000e+00
   2.1000000e+01   1.3862899e+00
   2.2000000e+01   1.3862897e+00
   2.3000000e+01   1.3862897e+00
   2.4000000e+01   1.3862852e+00
   2.5000000e+01   1.3862863e+00


==> figs/b24a06upper16.dat <==
  -1.5000000e+01   2.6939481e+00
  -1.4000000e+01   2.6962348e+00
  -1.3000000e+01   2.6991105e+00
  -1.2000000e+01   2.7027263e+00
  -1.1000000e+01   2.7072708e+00
  -1.0000000e+01   2.7129803e+00
  -9.0000000e+00   2.7201496e+00
  -8.0000000e+00   2.7291461e+00
  -7.0000000e+00   2.7404258e+00
  -6.0000000e+00   2.7545536e+00
  -5.0000000e+00   2.7722253e+00
  -4.0000000e+00   2.7942933e+00
  -3.0000000e+00   2.8217947e+00
  -2.0000000e+00   2.8559792e+00
  -1.0000000e+00   2.8983351e+00
   0.0000000e+00   2.9506084e+00
   1.0000000e+00   3.0148081e+00
   2.0000000e+00   3.0931888e+00
   3.0000000e+00   3.1882006e+00
   4.0000000e+00   3.3023979e+00
   5.0000000e+00   3.4382999e+00
   6.0000000e+00   3.5982107e+00
   7.0000000e+00   3.7840150e+00
   8.0000000e+00   3.9969844e+00
   9.0000000e+00   4.2376308e+00
   1.0000000e+01   4.5056454e+00
   1.1000000e+01   4.7999357e+00
   1.2000000e+01   5.1187533e+00
   1.3000000e+01   5.4598793e+00
   1.4000000e+01   5.8208301e+00
   1.5000000e+01   6.1990454e+00
   1.6000000e+01   6.5920385e+00
   1.7000000e+01   6.9974997e+00
   1.8000000e+01   7.4133561e+00
   1.9000000e+01   7.8377956e+00
   2.0000000e+01   8.2692669e+00
   2.1000000e+01   8.7064630e+00
   2.2000000e+01   9.1482962e+00
   2.3000000e+01   9.5938705e+00
   2.4000000e+01   1.0042454e+01
   2.5000000e+01   1.0493450e+01


==> figs/b24a06upper17.dat <==
  -1.5000000e+01   1.8335279e+00
  -1.4000000e+01   1.8374511e+00
  -1.3000000e+01   1.8423782e+00
  -1.2000000e+01   1.8485620e+00
  -1.1000000e+01   1.8563171e+00
  -1.0000000e+01   1.8660333e+00
  -9.0000000e+00   1.8781918e+00
  -8.0000000e+00   1.8933835e+00
  -7.0000000e+00   1.9123300e+00
  -6.0000000e+00   1.9359050e+00
  -5.0000000e+00   1.9651571e+00
  -4.0000000e+00   2.0013290e+00
  -3.0000000e+00   2.0458727e+00
  -2.0000000e+00   2.1004540e+00
  -1.0000000e+00   2.1669420e+00
   0.0000000e+00   2.2473781e+00
   1.0000000e+00   2.3439177e+00
   2.0000000e+00   2.4587456e+00
   3.0000000e+00   2.5939629e+00
   4.0000000e+00   2.7313272e+00
   5.0000000e+00   2.8459140e+00
   6.0000000e+00   2.9362321e+00
   7.0000000e+00   3.0375796e+00
   8.0000000e+00   3.1656909e+00
   9.0000000e+00   3.3256984e+00
   1.0000000e+01   3.5195974e+00
   1.1000000e+01   3.7463980e+00
   1.2000000e+01   4.0036492e+00
   1.3000000e+01   4.2886049e+00
   1.4000000e+01   4.5985320e+00
   1.5000000e+01   4.9307696e+00
   1.6000000e+01   5.2827644e+00
   1.7000000e+01   5.6520985e+00
   1.8000000e+01   6.0365106e+00
   1.9000000e+01   6.4339119e+00
   2.0000000e+01   6.8423988e+00
   2.1000000e+01   7.2602603e+00
   2.2000000e+01   7.6859811e+00
   2.3000000e+01   8.1182378e+00
   2.4000000e+01   8.5558902e+00
   2.5000000e+01   8.9979688e+00


==> figs/b24a06upper18.dat <==
  -1.5000000e+01   1.9251216e+00
  -1.4000000e+01   1.9401340e+00
  -1.3000000e+01   1.9565183e+00
  -1.2000000e+01   1.9741954e+00
  -1.1000000e+01   1.9930539e+00
  -1.0000000e+01   2.0137918e+00
  -9.0000000e+00   2.0372692e+00
  -8.0000000e+00   2.0642365e+00
  -7.0000000e+00   2.0953645e+00
  -6.0000000e+00   2.1312601e+00
  -5.0000000e+00   2.1724387e+00
  -4.0000000e+00   2.2192605e+00
  -3.0000000e+00   2.2718575e+00
  -2.0000000e+00   2.3300239e+00
  -1.0000000e+00   2.3931575e+00
   0.0000000e+00   2.4601882e+00
   1.0000000e+00   2.5295452e+00
   2.0000000e+00   2.5991382e+00
   3.0000000e+00   2.6664204e+00
   4.0000000e+00   2.7285656e+00
   5.0000000e+00   2.7827085e+00
   6.0000000e+00   2.8278227e+00
   7.0000000e+00   2.9002562e+00
   8.0000000e+00   3.0180206e+00
   9.0000000e+00   3.1804684e+00
   1.0000000e+01   3.3841035e+00
   1.1000000e+01   3.6244427e+00
   1.2000000e+01   3.8970949e+00
   1.3000000e+01   4.1980381e+00
   1.4000000e+01   4.5236216e+00
   1.5000000e+01   4.8705425e+00
   1.6000000e+01   5.2358285e+00
   1.7000000e+01   5.6168237e+00
   1.8000000e+01   6.0111747e+00
   1.9000000e+01   6.4168149e+00
   2.0000000e+01   6.8319452e+00
   2.1000000e+01   7.2550137e+00
   2.2000000e+01   7.6846920e+00
   2.3000000e+01   8.1198516e+00
   2.4000000e+01   8.5595409e+00
   2.5000000e+01   9.0029617e+00


==> figs/b24a06upper19.dat <==
  -1.5000000e+01   1.7913633e-03
  -1.4000000e+01   2.8376341e-03
  -1.3000000e+01   4.4936224e-03
  -1.2000000e+01   7.1125827e-03
  -1.1000000e+01   1.1249356e-02
  -1.0000000e+01   1.7770846e-02
  -9.0000000e+00   2.8020376e-02
  -8.0000000e+00   4.4052616e-02
  -7.0000000e+00   6.8946951e-02
  -6.0000000e+00   1.0717468e-01
  -5.0000000e+00   1.6491839e-01
  -4.0000000e+00   2.5010979e-01
  -3.0000000e+00   3.7182103e-01
  -2.0000000e+00   5.3870946e-01
  -1.0000000e+00   7.5672593e-01
   0.0000000e+00   1.0271051e+00
   1.0000000e+00   1.3459056e+00
   2.0000000e+00   1.7054267e+00
   3.0000000e+00   2.0965367e+00
   4.0000000e+00   2.5106449e+00
   5.0000000e+00   2.9407315e+00
   6.0000000e+00   3.3815605e+00
   7.0000000e+00   3.8294528e+00
   8.0000000e+00   4.2819213e+00
   9.0000000e+00   4.7373266e+00
   1.0000000e+01   5.1946048e+00
   1.1000000e+01   5.6530729e+00
   1.2000000e+01   6.1122949e+00
   1.3000000e+01   6.5719940e+00
   1.4000000e+01   7.0319946e+00
   1.5000000e+01   7.4921856e+00
   1.6000000e+01   7.9524969e+00
   1.7000000e+01   8.4128841e+00
   1.8000000e+01   8.8733192e+00
   1.9000000e+01   9.3337845e+00
   2.0000000e+01   9.7942689e+00
   2.1000000e+01   1.0254765e+01
   2.2000000e+01   1.0715269e+01
   2.3000000e+01   1.1175778e+01
   2.4000000e+01   1.1636290e+01
   2.5000000e+01   1.2096804e+01


==> figs/b24a12lower15.dat <==
  -1.5000000e+01   1.4291000e-09
  -1.4000000e+01   3.5897360e-09
  -1.3000000e+01   9.0170090e-09
  -1.2000000e+01   2.2649702e-08
  -1.1000000e+01   5.6893477e-08
  -1.0000000e+01   1.4290994e-07
  -9.0000000e+00   3.5897347e-07
  -8.0000000e+00   9.0170009e-07
  -7.0000000e+00   2.2649651e-06
  -6.0000000e+00   5.6893157e-06
  -5.0000000e+00   1.4290792e-05
  -4.0000000e+00   3.5896071e-05
  -3.0000000e+00   9.0161960e-05
  -2.0000000e+00   2.2644574e-04
  -1.0000000e+00   5.6861136e-04
   0.0000000e+00   1.4270612e-03
   1.0000000e+00   3.5769111e-03
   2.0000000e+00   8.9366670e-03
   3.0000000e+00   2.2151678e-02
   4.0000000e+00   5.3882943e-02
   5.0000000e+00   1.2569829e-01
   6.0000000e+00   2.7056504e-01
   7.0000000e+00   5.1541680e-01
   8.0000000e+00   8.5508853e-01
   9.0000000e+00   1.2579885e+00
   1.0000000e+01   1.6935829e+00
   1.1000000e+01   2.1438217e+00
   1.2000000e+01   2.6001874e+00
   1.3000000e+01   3.0590420e+00
   1.4000000e+01   3.5188957e+00
   1.5000000e+01   3.9791484e+00
   1.6000000e+01   4.4395602e+00
   1.7000000e+01   4.9000353e+00
   1.8000000e+01   5.3605356e+00
   1.9000000e+01   5.8210460e+00
   2.0000000e+01   6.2815604e+00
   2.1000000e+01   6.7420763e+00
   2.2000000e+01   7.2025929e+00
   2.3000000e+01   7.6631098e+00
   2.4000000e+01   8.1236267e+00
   2.5000000e+01   8.5841437e+00


==> figs/b24a12lower2P.dat <==
  -1.5000000e+01   2.8608612e-03
  -1.4000000e+01   4.2889103e-03
  -1.3000000e+01   6.9937757e-03
  -1.2000000e+01   1.1250495e-02
  -1.1000000e+01   8.8782002e-03
  -1.0000000e+01   2.6876821e-02
  -9.0000000e+00   4.2895081e-02
  -8.0000000e+00   6.7210168e-02
  -7.0000000e+00   1.0466715e-01
  -6.0000000e+00   1.5619796e-01
  -5.0000000e+00   2.2599670e-01
  -4.0000000e+00   3.1334638e-01
  -3.0000000e+00   4.1088648e-01
  -2.0000000e+00   5.0204357e-01
  -1.0000000e+00   5.6879979e-01
   0.0000000e+00   6.2016487e-01
   1.0000000e+00   6.6061788e-01
   2.0000000e+00   6.8355749e-01
   3.0000000e+00   6.9153839e-01
   4.0000000e+00   6.9306036e-01
   5.0000000e+00   6.9310443e-01
   6.0000000e+00   6.9313930e-01
   7.0000000e+00   6.9313926e-01
   8.0000000e+00   6.9312502e-01
   9.0000000e+00   6.9313805e-01
   1.0000000e+01   6.9313626e-01
   1.1000000e+01   6.9313920e-01
   1.2000000e+01   6.9313934e-01
   1.3000000e+01   6.9313935e-01
   1.4000000e+01   6.9313935e-01
   1.5000000e+01   6.9313935e-01
   1.6000000e+01   6.9313935e-01
   1.7000000e+01   6.9313935e-01
   1.8000000e+01   6.9313935e-01
   1.9000000e+01   6.9313935e-01
   2.0000000e+01   6.9310576e-01
   2.1000000e+01   6.9313935e-01
   2.2000000e+01   6.9313935e-01
   2.3000000e+01   6.9313935e-01
   2.4000000e+01   6.9313935e-01
   2.5000000e+01   6.9313935e-01


==> figs/b24a12lower3P.dat <==
  -1.5000000e+01   2.1202075e-03
  -1.4000000e+01   4.1266550e-03
  -1.3000000e+01   1.3128397e-03
  -1.2000000e+01   2.4533699e-03
  -1.1000000e+01   5.3640272e-03
  -1.0000000e+01   1.5196137e-02
  -9.0000000e+00   3.1653192e-02
  -8.0000000e+00   6.8576067e-02
  -7.0000000e+00   1.0304404e-01
  -6.0000000e+00   1.5456521e-01
  -5.0000000e+00   2.1650147e-01
  -4.0000000e+00   3.1362362e-01
  -3.0000000e+00   4.0313977e-01
  -2.0000000e+00   5.0173595e-01
  -1.0000000e+00   6.0581993e-01
   0.0000000e+00   6.9207734e-01
   1.0000000e+00   8.5115786e-01
   2.0000000e+00   9.3437683e-01
   3.0000000e+00   1.0175958e+00
   4.0000000e+00   1.0536414e+00
   5.0000000e+00   1.0896870e+00
   6.0000000e+00   1.0973273e+00
   7.0000000e+00   1.0984952e+00
   8.0000000e+00   1.0962037e+00
   9.0000000e+00   1.0986060e+00
   1.0000000e+01   1.0985878e+00
   1.1000000e+01   1.0985830e+00
   1.2000000e+01   1.0985795e+00
   1.3000000e+01   1.0986046e+00
   1.4000000e+01   1.0986069e+00
   1.5000000e+01   1.0986069e+00
   1.6000000e+01   1.0986069e+00
   1.7000000e+01   1.0986069e+00
   1.8000000e+01   1.0986069e+00
   1.9000000e+01   1.0986069e+00
   2.0000000e+01   1.0986069e+00
   2.1000000e+01   1.0986069e+00
   2.2000000e+01   1.0986069e+00
   2.3000000e+01   1.0986069e+00
   2.4000000e+01   1.0986069e+00
   2.5000000e+01   1.0986069e+00


==> figs/b24a12lower4P.dat <==
  -1.5000000e+01   2.1202075e-03
  -1.4000000e+01   4.5250257e-03
  -1.3000000e+01   4.3138195e-03
  -1.2000000e+01   3.0593468e-03
  -1.1000000e+01   1.4786410e-02
  -1.0000000e+01   1.5196137e-02
  -9.0000000e+00   4.2502745e-02
  -8.0000000e+00   6.8576067e-02
  -7.0000000e+00   1.0304404e-01
  -6.0000000e+00   1.5456521e-01
  -5.0000000e+00   2.2591674e-01
  -4.0000000e+00   3.1362362e-01
  -3.0000000e+00   4.0313977e-01
  -2.0000000e+00   5.0627233e-01
  -1.0000000e+00   6.1487007e-01
   0.0000000e+00   7.8041915e-01
   1.0000000e+00   9.4342965e-01
   2.0000000e+00   1.0754470e+00
   3.0000000e+00   1.2074643e+00
   4.0000000e+00   1.3097523e+00
   5.0000000e+00   1.3625893e+00
   6.0000000e+00   1.3816723e+00
   7.0000000e+00   1.3857605e+00
   8.0000000e+00   1.3862526e+00
   9.0000000e+00   1.3862598e+00
   1.0000000e+01   1.3862811e+00
   1.1000000e+01   1.3862587e+00
   1.2000000e+01   1.3858590e+00
   1.3000000e+01   1.3862746e+00
   1.4000000e+01   1.3862891e+00
   1.5000000e+01   1.3862899e+00
   1.6000000e+01   1.3862898e+00
   1.7000000e+01   1.3862898e+00
   1.8000000e+01   1.3862898e+00
   1.9000000e+01   1.3862866e+00
   2.0000000e+01   1.3862902e+00
   2.1000000e+01   1.3862902e+00
   2.2000000e+01   1.3862902e+00
   2.3000000e+01   1.3862902e+00
   2.4000000e+01   1.3862885e+00
   2.5000000e+01   1.3860141e+00


==> figs/b24a12upper16.dat <==
  -1.5000000e+01   2.1841047e+00
  -1.4000000e+01   2.1876622e+00
  -1.3000000e+01   2.1921360e+00
  -1.2000000e+01   2.1977605e+00
  -1.1000000e+01   2.2048292e+00
  -1.0000000e+01   2.2137086e+00
  -9.0000000e+00   2.2248561e+00
  -8.0000000e+00   2.2388405e+00
  -7.0000000e+00   2.2563668e+00
  -6.0000000e+00   2.2783049e+00
  -5.0000000e+00   2.3057212e+00
  -4.0000000e+00   2.3399135e+00
  -3.0000000e+00   2.3824433e+00
  -2.0000000e+00   2.4351632e+00
  -1.0000000e+00   2.5002295e+00
   0.0000000e+00   2.5800891e+00
   1.0000000e+00   2.6774254e+00
   2.0000000e+00   2.7950496e+00
   3.0000000e+00   2.9357288e+00
   4.0000000e+00   3.1019571e+00
   5.0000000e+00   3.2952489e+00
   6.0000000e+00   3.5155355e+00
   7.0000000e+00   3.7632011e+00
   8.0000000e+00   4.0379145e+00
   9.0000000e+00   4.3385633e+00
   1.0000000e+01   4.6633672e+00
   1.1000000e+01   5.0100632e+00
   1.2000000e+01   5.3761193e+00
   1.3000000e+01   5.7589359e+00
   1.4000000e+01   6.1560049e+00
   1.5000000e+01   6.5650171e+00
   1.6000000e+01   6.9839204e+00
   1.7000000e+01   7.4109395e+00
   1.8000000e+01   7.8445697e+00
   1.9000000e+01   8.2835550e+00
   2.0000000e+01   8.7268591e+00
   2.1000000e+01   9.1736347e+00
   2.2000000e+01   9.6231934e+00
   2.3000000e+01   1.0074979e+01
   2.4000000e+01   1.0528543e+01
   2.5000000e+01   1.0983527e+01


==> figs/b24a12upper17.dat <==
  -1.5000000e+01   2.1841047e+00
  -1.4000000e+01   2.1876623e+00
  -1.3000000e+01   2.1921361e+00
  -1.2000000e+01   2.1977606e+00
  -1.1000000e+01   2.2048292e+00
  -1.0000000e+01   2.2137087e+00
  -9.0000000e+00   2.2248562e+00
  -8.0000000e+00   2.2388406e+00
  -7.0000000e+00   2.2563669e+00
  -6.0000000e+00   2.2783049e+00
  -5.0000000e+00   2.3057213e+00
  -4.0000000e+00   2.3399136e+00
  -3.0000000e+00   2.3824434e+00
  -2.0000000e+00   2.4351632e+00
  -1.0000000e+00   2.5002296e+00
   0.0000000e+00   2.5800892e+00
   1.0000000e+00   2.6774255e+00
   2.0000000e+00   2.7950496e+00
   3.0000000e+00   2.9327183e+00
   4.0000000e+00   3.0822841e+00
   5.0000000e+00   3.2433255e+00
   6.0000000e+00   3.4127096e+00
   7.0000000e+00   3.5837838e+00
   8.0000000e+00   3.7507361e+00
   9.0000000e+00   3.9150145e+00
   1.0000000e+01   4.0846417e+00
   1.1000000e+01   4.2665279e+00
   1.2000000e+01   4.4643930e+00
   1.3000000e+01   4.6805835e+00
   1.4000000e+01   4.9167009e+00
   1.5000000e+01   5.1736916e+00
   1.6000000e+01   5.4518992e+00
   1.7000000e+01   5.7511165e+00
   1.8000000e+01   6.0706464e+00
   1.9000000e+01   6.4093766e+00
   2.0000000e+01   6.7658698e+00
   2.1000000e+01   7.1384652e+00
   2.2000000e+01   7.5253817e+00
   2.3000000e+01   7.9248150e+00
   2.4000000e+01   8.3350178e+00
   2.5000000e+01   8.7543599e+00


==> figs/b24a12upper18.dat <==
  -1.5000000e+01   2.3034934e+00
  -1.4000000e+01   2.3030349e+00
  -1.3000000e+01   2.3045638e+00
  -1.2000000e+01   2.3221686e+00
  -1.1000000e+01   2.3426136e+00
  -1.0000000e+01   2.3664512e+00
  -9.0000000e+00   2.3942763e+00
  -8.0000000e+00   2.4267256e+00
  -7.0000000e+00   2.4644716e+00
  -6.0000000e+00   2.5082127e+00
  -5.0000000e+00   2.5586653e+00
  -4.0000000e+00   2.6165648e+00
  -3.0000000e+00   2.6826830e+00
  -2.0000000e+00   2.7578576e+00
  -1.0000000e+00   2.8429926e+00
   0.0000000e+00   2.9389389e+00
   1.0000000e+00   3.0461474e+00
   2.0000000e+00   3.1640881e+00
   3.0000000e+00   3.2906316e+00
   4.0000000e+00   3.4218113e+00
   5.0000000e+00   3.5526826e+00
   6.0000000e+00   3.6798962e+00
   7.0000000e+00   3.8047586e+00
   8.0000000e+00   3.9333771e+00
   9.0000000e+00   4.0729772e+00
   1.0000000e+01   4.2286037e+00
   1.1000000e+01   4.4031342e+00
   1.2000000e+01   4.5982884e+00
   1.3000000e+01   4.8149759e+00
   1.4000000e+01   5.0534118e+00
   1.5000000e+01   5.3132501e+00
   1.6000000e+01   5.5937266e+00
   1.7000000e+01   5.8937885e+00
   1.8000000e+01   6.2122012e+00
   1.9000000e+01   6.5476240e+00
   2.0000000e+01   6.8986701e+00
   2.1000000e+01   7.2639447e+00
   2.2000000e+01   7.6420740e+00
   2.3000000e+01   8.0317260e+00
   2.4000000e+01   8.4316261e+00
   2.5000000e+01   8.8405702e+00


==> figs/b24a12upper19.dat <==
  -1.5000000e+01   2.4831644e-03
  -1.4000000e+01   3.9326975e-03
  -1.3000000e+01   6.2257573e-03
  -1.2000000e+01   9.8492758e-03
  -1.1000000e+01   1.5565405e-02
  -1.0000000e+01   2.4558457e-02
  -9.0000000e+00   3.8647864e-02
  -8.0000000e+00   6.0579234e-02
  -7.0000000e+00   9.4381927e-02
  -6.0000000e+00   1.4571961e-01
  -5.0000000e+00   2.2204295e-01
  -4.0000000e+00   3.3220893e-01
  -3.0000000e+00   4.8521101e-01
  -2.0000000e+00   6.8803109e-01
  -1.0000000e+00   9.4340682e-01
   0.0000000e+00   1.2488267e+00
   1.0000000e+00   1.5974545e+00
   2.0000000e+00   1.9803361e+00
   3.0000000e+00   2.3885737e+00
   4.0000000e+00   2.8146406e+00
   5.0000000e+00   3.2527940e+00
   6.0000000e+00   3.6989389e+00
   7.0000000e+00   4.1502802e+00
   8.0000000e+00   4.6049641e+00
   9.0000000e+00   5.0617831e+00
   1.0000000e+01   5.5199598e+00
   1.1000000e+01   5.9789973e+00
   1.2000000e+01   6.4385797e+00
   1.3000000e+01   6.8985066e+00
   1.4000000e+01   7.3586511e+00
   1.5000000e+01   7.8189330e+00
   1.6000000e+01   8.2793016e+00
   1.7000000e+01   8.7397250e+00
   1.8000000e+01   9.2001829e+00
   1.9000000e+01   9.6606626e+00
   2.0000000e+01   1.0121156e+01
   2.1000000e+01   1.0581658e+01
   2.2000000e+01   1.1042166e+01
   2.3000000e+01   1.1502677e+01
   2.4000000e+01   1.1963190e+01
   2.5000000e+01   1.2423705e+01


==> figs/nu.dat <==
   1.0000000e-03  -1.3848432e+01
   2.0000000e-03  -1.2462138e+01
   3.0000000e-03  -1.1651208e+01
   4.0000000e-03  -1.1075843e+01
   5.0000000e-03  -1.0629556e+01
   6.0000000e-03  -1.0264913e+01
   7.0000000e-03  -9.9566118e+00
   8.0000000e-03  -9.6895490e+00
   9.0000000e-03  -9.4539829e+00
   1.0000000e-02  -9.2432621e+00
   1.1000000e-02  -9.0526415e+00
   1.2000000e-02  -8.8786188e+00
   1.3000000e-02  -8.7185334e+00
   1.4000000e-02  -8.5703174e+00
   1.5000000e-02  -8.4323317e+00
   1.6000000e-02  -8.3032546e+00
   1.7000000e-02  -8.1820054e+00
   1.8000000e-02  -8.0676886e+00
   1.9000000e-02  -7.9595541e+00
   2.0000000e-02  -7.8569675e+00
   2.1000000e-02  -7.7593874e+00
   2.2000000e-02  -7.6663474e+00
   2.3000000e-02  -7.5774437e+00
   2.4000000e-02  -7.4923244e+00
   2.5000000e-02  -7.4106804e+00
   2.6000000e-02  -7.3322390e+00
   2.7000000e-02  -7.2567595e+00
   2.8000000e-02  -7.1840231e+00
   2.9000000e-02  -7.1138404e+00
   3.0000000e-02  -7.0460373e+00
   3.1000000e-02  -6.9804577e+00
   3.2000000e-02  -6.9169603e+00
   3.3000000e-02  -6.8554170e+00
   3.4000000e-02  -6.7957113e+00
   3.5000000e-02  -6.7377360e+00
   3.6000000e-02  -6.6813942e+00
   3.7000000e-02  -6.6265963e+00
   3.8000000e-02  -6.5732598e+00
   3.9000000e-02  -6.5213088e+00
   4.0000000e-02  -6.4706732e+00
   4.1000000e-02  -6.4212880e+00
   4.2000000e-02  -6.3730928e+00
   4.3000000e-02  -6.3260319e+00
   4.4000000e-02  -6.2800528e+00
   4.5000000e-02  -6.2351071e+00
   4.6000000e-02  -6.1911493e+00
   4.7000000e-02  -6.1481369e+00
   4.8000000e-02  -6.1060301e+00
   4.9000000e-02  -6.0647915e+00
   5.0000000e-02  -6.0243861e+00
   5.1000000e-02  -5.9847808e+00
   5.2000000e-02  -5.9459446e+00
   5.3000000e-02  -5.9078483e+00
   5.4000000e-02  -5.8704640e+00
   5.5000000e-02  -5.8337657e+00
   5.6000000e-02  -5.7977287e+00
   5.7000000e-02  -5.7623295e+00
   5.8000000e-02  -5.7275461e+00
   5.9000000e-02  -5.6933572e+00
   6.0000000e-02  -5.6597430e+00
   6.1000000e-02  -5.6266844e+00
   6.2000000e-02  -5.5941633e+00
   6.3000000e-02  -5.5621626e+00
   6.4000000e-02  -5.5306659e+00
   6.5000000e-02  -5.4996575e+00
   6.6000000e-02  -5.4691226e+00
   6.7000000e-02  -5.4390468e+00
   6.8000000e-02  -5.4094167e+00
   6.9000000e-02  -5.3802191e+00
   7.0000000e-02  -5.3514416e+00
   7.1000000e-02  -5.3230723e+00
   7.2000000e-02  -5.2950998e+00
   7.3000000e-02  -5.2675132e+00
   7.4000000e-02  -5.2403019e+00
   7.5000000e-02  -5.2134559e+00
   7.6000000e-02  -5.1869654e+00
   7.7000000e-02  -5.1608212e+00
   7.8000000e-02  -5.1350144e+00
   7.9000000e-02  -5.1095364e+00
   8.0000000e-02  -5.0843788e+00
   8.1000000e-02  -5.0595338e+00
   8.2000000e-02  -5.0349936e+00
   8.3000000e-02  -5.0107509e+00
   8.4000000e-02  -4.9867985e+00
   8.5000000e-02  -4.9631296e+00
   8.6000000e-02  -4.9397375e+00
   8.7000000e-02  -4.9166158e+00
   8.8000000e-02  -4.8937585e+00
   8.9000000e-02  -4.8711593e+00
   9.0000000e-02  -4.8488127e+00
   9.1000000e-02  -4.8267131e+00
   9.2000000e-02  -4.8048549e+00
   9.3000000e-02  -4.7832331e+00
   9.4000000e-02  -4.7618425e+00
   9.5000000e-02  -4.7406783e+00
   9.6000000e-02  -4.7197357e+00
   9.7000000e-02  -4.6990101e+00
   9.8000000e-02  -4.6784971e+00
   9.9000000e-02  -4.6581924e+00
   1.0000000e-01  -4.6380917e+00
   1.0100000e-01  -4.6181911e+00
   1.0200000e-01  -4.5984865e+00
   1.0300000e-01  -4.5789741e+00
   1.0400000e-01  -4.5596503e+00
   1.0500000e-01  -4.5405114e+00
   1.0600000e-01  -4.5215539e+00
   1.0700000e-01  -4.5027744e+00
   1.0800000e-01  -4.4841696e+00
   1.0900000e-01  -4.4657363e+00
   1.1000000e-01  -4.4474714e+00
   1.1100000e-01  -4.4293717e+00
   1.1200000e-01  -4.4114344e+00
   1.1300000e-01  -4.3936565e+00
   1.1400000e-01  -4.3760352e+00
   1.1500000e-01  -4.3585679e+00
   1.1600000e-01  -4.3412517e+00
   1.1700000e-01  -4.3240843e+00
   1.1800000e-01  -4.3070629e+00
   1.1900000e-01  -4.2901852e+00
   1.2000000e-01  -4.2734487e+00
   1.2100000e-01  -4.2568511e+00
   1.2200000e-01  -4.2403901e+00
   1.2300000e-01  -4.2240635e+00
   1.2400000e-01  -4.2078691e+00
   1.2500000e-01  -4.1918047e+00
   1.2600000e-01  -4.1758684e+00
   1.2700000e-01  -4.1600581e+00
   1.2800000e-01  -4.1443717e+00
   1.2900000e-01  -4.1288075e+00
   1.3000000e-01  -4.1133634e+00
   1.3100000e-01  -4.0980377e+00
   1.3200000e-01  -4.0828285e+00
   1.3300000e-01  -4.0677341e+00
   1.3400000e-01  -4.0527528e+00
   1.3500000e-01  -4.0378829e+00
   1.3600000e-01  -4.0231228e+00
   1.3700000e-01  -4.0084707e+00
   1.3800000e-01  -3.9939253e+00
   1.3900000e-01  -3.9794848e+00
   1.4000000e-01  -3.9651479e+00
   1.4100000e-01  -3.9509131e+00
   1.4200000e-01  -3.9367788e+00
   1.4300000e-01  -3.9227437e+00
   1.4400000e-01  -3.9088065e+00
   1.4500000e-01  -3.8949657e+00
   1.4600000e-01  -3.8812201e+00
   1.4700000e-01  -3.8675683e+00
   1.4800000e-01  -3.8540091e+00
   1.4900000e-01  -3.8405411e+00
   1.5000000e-01  -3.8271633e+00
   1.5100000e-01  -3.8138744e+00
   1.5200000e-01  -3.8006731e+00
   1.5300000e-01  -3.7875585e+00
   1.5400000e-01  -3.7745294e+00
   1.5500000e-01  -3.7615846e+00
   1.5600000e-01  -3.7487230e+00
   1.5700000e-01  -3.7359437e+00
   1.5800000e-01  -3.7232455e+00
   1.5900000e-01  -3.7106274e+00
   1.6000000e-01  -3.6980885e+00
   1.6100000e-01  -3.6856277e+00
   1.6200000e-01  -3.6732442e+00
   1.6300000e-01  -3.6609368e+00
   1.6400000e-01  -3.6487047e+00
   1.6500000e-01  -3.6365471e+00
   1.6600000e-01  -3.6244629e+00
   1.6700000e-01  -3.6124513e+00
   1.6800000e-01  -3.6005115e+00
   1.6900000e-01  -3.5886426e+00
   1.7000000e-01  -3.5768437e+00
   1.7100000e-01  -3.5651141e+00
   1.7200000e-01  -3.5534529e+00
   1.7300000e-01  -3.5418593e+00
   1.7400000e-01  -3.5303326e+00
   1.7500000e-01  -3.5188720e+00
   1.7600000e-01  -3.5074768e+00
   1.7700000e-01  -3.4961461e+00
   1.7800000e-01  -3.4848794e+00
   1.7900000e-01  -3.4736758e+00
   1.8000000e-01  -3.4625347e+00
   1.8100000e-01  -3.4514554e+00
   1.8200000e-01  -3.4404371e+00
   1.8300000e-01  -3.4294794e+00
   1.8400000e-01  -3.4185813e+00
   1.8500000e-01  -3.4077425e+00
   1.8600000e-01  -3.3969621e+00
   1.8700000e-01  -3.3862396e+00
   1.8800000e-01  -3.3755743e+00
   1.8900000e-01  -3.3649658e+00
   1.9000000e-01  -3.3544132e+00
   1.9100000e-01  -3.3439162e+00
   1.9200000e-01  -3.3334740e+00
   1.9300000e-01  -3.3230862e+00
   1.9400000e-01  -3.3127522e+00
   1.9500000e-01  -3.3024713e+00
   1.9600000e-01  -3.2922432e+00
   1.9700000e-01  -3.2820672e+00
   1.9800000e-01  -3.2719428e+00
   1.9900000e-01  -3.2618696e+00
   2.0000000e-01  -3.2518469e+00
   2.0100000e-01  -3.2418744e+00
   2.0200000e-01  -3.2319514e+00
   2.0300000e-01  -3.2220776e+00
   2.0400000e-01  -3.2122524e+00
   2.0500000e-01  -3.2024754e+00
   2.0600000e-01  -3.1927461e+00
   2.0700000e-01  -3.1830641e+00
   2.0800000e-01  -3.1734288e+00
   2.0900000e-01  -3.1638399e+00
   2.1000000e-01  -3.1542969e+00
   2.1100000e-01  -3.1447994e+00
   2.1200000e-01  -3.1353469e+00
   2.1300000e-01  -3.1259391e+00
   2.1400000e-01  -3.1165755e+00
   2.1500000e-01  -3.1072558e+00
   2.1600000e-01  -3.0979794e+00
   2.1700000e-01  -3.0887461e+00
   2.1800000e-01  -3.0795553e+00
   2.1900000e-01  -3.0704069e+00
   2.2000000e-01  -3.0613003e+00
   2.2100000e-01  -3.0522351e+00
   2.2200000e-01  -3.0432111e+00
   2.2300000e-01  -3.0342279e+00
   2.2400000e-01  -3.0252850e+00
   2.2500000e-01  -3.0163822e+00
   2.2600000e-01  -3.0075191e+00
   2.2700000e-01  -2.9986953e+00
   2.2800000e-01  -2.9899105e+00
   2.2900000e-01  -2.9811644e+00
   2.3000000e-01  -2.9724567e+00
   2.3100000e-01  -2.9637869e+00
   2.3200000e-01  -2.9551548e+00
   2.3300000e-01  -2.9465601e+00
   2.3400000e-01  -2.9380025e+00
   2.3500000e-01  -2.9294816e+00
   2.3600000e-01  -2.9209972e+00
   2.3700000e-01  -2.9125488e+00
   2.3800000e-01  -2.9041364e+00
   2.3900000e-01  -2.8957594e+00
   2.4000000e-01  -2.8874177e+00
   2.4100000e-01  -2.8791110e+00
   2.4200000e-01  -2.8708390e+00
   2.4300000e-01  -2.8626014e+00
   2.4400000e-01  -2.8543979e+00
   2.4500000e-01  -2.8462282e+00
   2.4600000e-01  -2.8380922e+00
   2.4700000e-01  -2.8299894e+00
   2.4800000e-01  -2.8219198e+00
   2.4900000e-01  -2.8138829e+00
   2.5000000e-01  -2.8058785e+00
   2.5100000e-01  -2.7979065e+00
   2.5200000e-01  -2.7899665e+00
   2.5300000e-01  -2.7820582e+00
   2.5400000e-01  -2.7741816e+00
   2.5500000e-01  -2.7663362e+00
   2.5600000e-01  -2.7585219e+00
   2.5700000e-01  -2.7507384e+00
   2.5800000e-01  -2.7429855e+00
   2.5900000e-01  -2.7352630e+00
   2.6000000e-01  -2.7275707e+00
   2.6100000e-01  -2.7199082e+00
   2.6200000e-01  -2.7122755e+00
   2.6300000e-01  -2.7046722e+00
   2.6400000e-01  -2.6970982e+00
   2.6500000e-01  -2.6895532e+00
   2.6600000e-01  -2.6820371e+00
   2.6700000e-01  -2.6745495e+00
   2.6800000e-01  -2.6670905e+00
   2.6900000e-01  -2.6596596e+00
   2.7000000e-01  -2.6522567e+00
   2.7100000e-01  -2.6448817e+00
   2.7200000e-01  -2.6375342e+00
   2.7300000e-01  -2.6302142e+00
   2.7400000e-01  -2.6229214e+00
   2.7500000e-01  -2.6156557e+00
   2.7600000e-01  -2.6084167e+00
   2.7700000e-01  -2.6012045e+00
   2.7800000e-01  -2.5940187e+00
   2.7900000e-01  -2.5868592e+00
   2.8000000e-01  -2.5797258e+00
   2.8100000e-01  -2.5726184e+00
   2.8200000e-01  -2.5655367e+00
   2.8300000e-01  -2.5584806e+00
   2.8400000e-01  -2.5514499e+00
   2.8500000e-01  -2.5444444e+00
   2.8600000e-01  -2.5374640e+00
   2.8700000e-01  -2.5305085e+00
   2.8800000e-01  -2.5235778e+00
   2.8900000e-01  -2.5166716e+00
   2.9000000e-01  -2.5097898e+00
   2.9100000e-01  -2.5029323e+00
   2.9200000e-01  -2.4960988e+00
   2.9300000e-01  -2.4892893e+00
   2.9400000e-01  -2.4825036e+00
   2.9500000e-01  -2.4757414e+00
   2.9600000e-01  -2.4690028e+00
   2.9700000e-01  -2.4622875e+00
   2.9800000e-01  -2.4555953e+00
   2.9900000e-01  -2.4489262e+00
   3.0000000e-01  -2.4422799e+00
   3.0100000e-01  -2.4356564e+00
   3.0200000e-01  -2.4290555e+00
   3.0300000e-01  -2.4224770e+00
   3.0400000e-01  -2.4159208e+00
   3.0500000e-01  -2.4093868e+00
   3.0600000e-01  -2.4028749e+00
   3.0700000e-01  -2.3963848e+00
   3.0800000e-01  -2.3899165e+00
   3.0900000e-01  -2.3834698e+00
   3.1000000e-01  -2.3770446e+00
   3.1100000e-01  -2.3706407e+00
   3.1200000e-01  -2.3642582e+00
   3.1300000e-01  -2.3578967e+00
   3.1400000e-01  -2.3515562e+00
   3.1500000e-01  -2.3452365e+00
   3.1600000e-01  -2.3389376e+00
   3.1700000e-01  -2.3326593e+00
   3.1800000e-01  -2.3264015e+00
   3.1900000e-01  -2.3201640e+00
   3.2000000e-01  -2.3139468e+00
   3.2100000e-01  -2.3077497e+00
   3.2200000e-01  -2.3015726e+00
   3.2300000e-01  -2.2954154e+00
   3.2400000e-01  -2.2892780e+00
   3.2500000e-01  -2.2831602e+00
   3.2600000e-01  -2.2770620e+00
   3.2700000e-01  -2.2709832e+00
   3.2800000e-01  -2.2649238e+00
   3.2900000e-01  -2.2588836e+00
   3.3000000e-01  -2.2528624e+00
   3.3100000e-01  -2.2468603e+00
   3.3200000e-01  -2.2408771e+00
   3.3300000e-01  -2.2349126e+00
   3.3400000e-01  -2.2289669e+00
   3.3500000e-01  -2.2230397e+00
   3.3600000e-01  -2.2171310e+00
   3.3700000e-01  -2.2112406e+00
   3.3800000e-01  -2.2053686e+00
   3.3900000e-01  -2.1995147e+00
   3.4000000e-01  -2.1936788e+00
   3.4100000e-01  -2.1878610e+00
   3.4200000e-01  -2.1820610e+00
   3.4300000e-01  -2.1762788e+00
   3.4400000e-01  -2.1705143e+00
   3.4500000e-01  -2.1647673e+00
   3.4600000e-01  -2.1590379e+00
   3.4700000e-01  -2.1533258e+00
   3.4800000e-01  -2.1476311e+00
   3.4900000e-01  -2.1419536e+00
   3.5000000e-01  -2.1362932e+00
   3.5100000e-01  -2.1306498e+00
   3.5200000e-01  -2.1250234e+00
   3.5300000e-01  -2.1194138e+00
   3.5400000e-01  -2.1138210e+00
   3.5500000e-01  -2.1082448e+00
   3.5600000e-01  -2.1026853e+00
   3.5700000e-01  -2.0971423e+00
   3.5800000e-01  -2.0916157e+00
   3.5900000e-01  -2.0861054e+00
   3.6000000e-01  -2.0806114e+00
   3.6100000e-01  -2.0751336e+00
   3.6200000e-01  -2.0696718e+00
   3.6300000e-01  -2.0642261e+00
   3.6400000e-01  -2.0587963e+00
   3.6500000e-01  -2.0533823e+00
   3.6600000e-01  -2.0479841e+00
   3.6700000e-01  -2.0426016e+00
   3.6800000e-01  -2.0372347e+00
   3.6900000e-01  -2.0318833e+00
   3.7000000e-01  -2.0265474e+00
   3.7100000e-01  -2.0212269e+00
   3.7200000e-01  -2.0159216e+00
   3.7300000e-01  -2.0106316e+00
   3.7400000e-01  -2.0053568e+00
   3.7500000e-01  -2.0000970e+00
   3.7600000e-01  -1.9948523e+00
   3.7700000e-01  -1.9896225e+00
   3.7800000e-01  -1.9844075e+00
   3.7900000e-01  -1.9792073e+00
   3.8000000e-01  -1.9740219e+00
   3.8100000e-01  -1.9688511e+00
   3.8200000e-01  -1.9636949e+00
   3.8300000e-01  -1.9585532e+00
   3.8400000e-01  -1.9534259e+00
   3.8500000e-01  -1.9483130e+00
   3.8600000e-01  -1.9432144e+00
   3.8700000e-01  -1.9381301e+00
   3.8800000e-01  -1.9330599e+00
   3.8900000e-01  -1.9280039e+00
   3.9000000e-01  -1.9229618e+00
   3.9100000e-01  -1.9179338e+00
   3.9200000e-01  -1.9129196e+00
   3.9300000e-01  -1.9079194e+00
   3.9400000e-01  -1.9029328e+00
   3.9500000e-01  -1.8979601e+00
   3.9600000e-01  -1.8930009e+00
   3.9700000e-01  -1.8880554e+00
   3.9800000e-01  -1.8831234e+00
   3.9900000e-01  -1.8782049e+00
   4.0000000e-01  -1.8732998e+00
   4.0100000e-01  -1.8684080e+00
   4.0200000e-01  -1.8635295e+00
   4.0300000e-01  -1.8586643e+00
   4.0400000e-01  -1.8538122e+00
   4.0500000e-01  -1.8489732e+00
   4.0600000e-01  -1.8441474e+00
   4.0700000e-01  -1.8393345e+00
   4.0800000e-01  -1.8345345e+00
   4.0900000e-01  -1.8297474e+00
   4.1000000e-01  -1.8249732e+00
   4.1100000e-01  -1.8202117e+00
   4.1200000e-01  -1.8154629e+00
   4.1300000e-01  -1.8107268e+00
   4.1400000e-01  -1.8060033e+00
   4.1500000e-01  -1.8012924e+00
   4.1600000e-01  -1.7965940e+00
   4.1700000e-01  -1.7919080e+00
   4.1800000e-01  -1.7872344e+00
   4.1900000e-01  -1.7825731e+00
   4.2000000e-01  -1.7779241e+00
   4.2100000e-01  -1.7732873e+00
   4.2200000e-01  -1.7686628e+00
   4.2300000e-01  -1.7640503e+00
   4.2400000e-01  -1.7594500e+00
   4.2500000e-01  -1.7548616e+00
   4.2600000e-01  -1.7502853e+00
   4.2700000e-01  -1.7457208e+00
   4.2800000e-01  -1.7411683e+00
   4.2900000e-01  -1.7366276e+00
   4.3000000e-01  -1.7320986e+00
   4.3100000e-01  -1.7275814e+00
   4.3200000e-01  -1.7230759e+00
   4.3300000e-01  -1.7185820e+00
   4.3400000e-01  -1.7140996e+00
   4.3500000e-01  -1.7096289e+00
   4.3600000e-01  -1.7051696e+00
   4.3700000e-01  -1.7007218e+00
   4.3800000e-01  -1.6962853e+00
   4.3900000e-01  -1.6918602e+00
   4.4000000e-01  -1.6874465e+00
   4.4100000e-01  -1.6830439e+00
   4.4200000e-01  -1.6786526e+00
   4.4300000e-01  -1.6742725e+00
   4.4400000e-01  -1.6699035e+00
   4.4500000e-01  -1.6655456e+00
   4.4600000e-01  -1.6611987e+00
   4.4700000e-01  -1.6568629e+00
   4.4800000e-01  -1.6525379e+00
   4.4900000e-01  -1.6482239e+00
   4.5000000e-01  -1.6439208e+00
   4.5100000e-01  -1.6396284e+00
   4.5200000e-01  -1.6353469e+00
   4.5300000e-01  -1.6310761e+00
   4.5400000e-01  -1.6268160e+00
   4.5500000e-01  -1.6225665e+00
   4.5600000e-01  -1.6183277e+00
   4.5700000e-01  -1.6140994e+00
   4.5800000e-01  -1.6098817e+00
   4.5900000e-01  -1.6056744e+00
   4.6000000e-01  -1.6014777e+00
   4.6100000e-01  -1.5972913e+00
   4.6200000e-01  -1.5931153e+00
   4.6300000e-01  -1.5889496e+00
   4.6400000e-01  -1.5847943e+00
   4.6500000e-01  -1.5806492e+00
   4.6600000e-01  -1.5765143e+00
   4.6700000e-01  -1.5723895e+00
   4.6800000e-01  -1.5682750e+00
   4.6900000e-01  -1.5641705e+00
   4.7000000e-01  -1.5600761e+00
   4.7100000e-01  -1.5559917e+00
   4.7200000e-01  -1.5519173e+00
   4.7300000e-01  -1.5478529e+00
   4.7400000e-01  -1.5437984e+00
   4.7500000e-01  -1.5397538e+00
   4.7600000e-01  -1.5357190e+00
   4.7700000e-01  -1.5316940e+00
   4.7800000e-01  -1.5276788e+00
   4.7900000e-01  -1.5236733e+00
   4.8000000e-01  -1.5196776e+00
   4.8100000e-01  -1.5156915e+00
   4.8200000e-01  -1.5117150e+00
   4.8300000e-01  -1.5077481e+00
   4.8400000e-01  -1.5037908e+00
   4.8500000e-01  -1.4998430e+00
   4.8600000e-01  -1.4959047e+00
   4.8700000e-01  -1.4919759e+00
   4.8800000e-01  -1.4880565e+00
   4.8900000e-01  -1.4841465e+00
   4.9000000e-01  -1.4802458e+00
   4.9100000e-01  -1.4763545e+00
   4.9200000e-01  -1.4724725e+00
   4.9300000e-01  -1.4685997e+00
   4.9400000e-01  -1.4647362e+00
   4.9500000e-01  -1.4608818e+00
   4.9600000e-01  -1.4570366e+00
   4.9700000e-01  -1.4532006e+00
   4.9800000e-01  -1.4493736e+00
   4.9900000e-01  -1.4455557e+00
   5.0000000e-01  -1.4417469e+00
   5.0100000e-01  -1.4379471e+00
   5.0200000e-01  -1.4341562e+00
   5.0300000e-01  -1.4303743e+00
   5.0400000e-01  -1.4266013e+00
   5.0500000e-01  -1.4228371e+00
   5.0600000e-01  -1.4190819e+00
   5.0700000e-01  -1.4153354e+00
   5.0800000e-01  -1.4115978e+00
   5.0900000e-01  -1.4078689e+00
   5.1000000e-01  -1.4041487e+00
   5.1100000e-01  -1.4004372e+00
   5.1200000e-01  -1.3967344e+00
   5.1300000e-01  -1.3930403e+00
   5.1400000e-01  -1.3893548e+00
   5.1500000e-01  -1.3856778e+00
   5.1600000e-01  -1.3820095e+00
   5.1700000e-01  -1.3783496e+00
   5.1800000e-01  -1.3746983e+00
   5.1900000e-01  -1.3710554e+00
   5.2000000e-01  -1.3674210e+00
   5.2100000e-01  -1.3637949e+00
   5.2200000e-01  -1.3601773e+00
   5.2300000e-01  -1.3565681e+00
   5.2400000e-01  -1.3529671e+00
   5.2500000e-01  -1.3493745e+00
   5.2600000e-01  -1.3457902e+00
   5.2700000e-01  -1.3422141e+00
   5.2800000e-01  -1.3386463e+00
   5.2900000e-01  -1.3350866e+00
   5.3000000e-01  -1.3315351e+00
   5.3100000e-01  -1.3279918e+00
   5.3200000e-01  -1.3244566e+00
   5.3300000e-01  -1.3209295e+00
   5.3400000e-01  -1.3174105e+00
   5.3500000e-01  -1.3138995e+00
   5.3600000e-01  -1.3103965e+00
   5.3700000e-01  -1.3069015e+00
   5.3800000e-01  -1.3034145e+00
   5.3900000e-01  -1.2999354e+00
   5.4000000e-01  -1.2964643e+00
   5.4100000e-01  -1.2930010e+00
   5.4200000e-01  -1.2895456e+00
   5.4300000e-01  -1.2860980e+00
   5.4400000e-01  -1.2826583e+00
   5.4500000e-01  -1.2792264e+00
   5.4600000e-01  -1.2758022e+00
   5.4700000e-01  -1.2723858e+00
   5.4800000e-01  -1.2689771e+00
   5.4900000e-01  -1.2655761e+00
   5.5000000e-01  -1.2621828e+00
   5.5100000e-01  -1.2587971e+00
   5.5200000e-01  -1.2554190e+00
   5.5300000e-01  -1.2520486e+00
   5.5400000e-01  -1.2486857e+00
   5.5500000e-01  -1.2453304e+00
   5.5600000e-01  -1.2419826e+00
   5.5700000e-01  -1.2386424e+00
   5.5800000e-01  -1.2353096e+00
   5.5900000e-01  -1.2319843e+00
   5.6000000e-01  -1.2286664e+00
   5.6100000e-01  -1.2253560e+00
   5.6200000e-01  -1.2220530e+00
   5.6300000e-01  -1.2187573e+00
   5.6400000e-01  -1.2154690e+00
   5.6500000e-01  -1.2121880e+00
   5.6600000e-01  -1.2089143e+00
   5.6700000e-01  -1.2056480e+00
   5.6800000e-01  -1.2023889e+00
   5.6900000e-01  -1.1991370e+00
   5.7000000e-01  -1.1958924e+00
   5.7100000e-01  -1.1926549e+00
   5.7200000e-01  -1.1894247e+00
   5.7300000e-01  -1.1862016e+00
   5.7400000e-01  -1.1829857e+00
   5.7500000e-01  -1.1797768e+00
   5.7600000e-01  -1.1765751e+00
   5.7700000e-01  -1.1733805e+00
   5.7800000e-01  -1.1701929e+00
   5.7900000e-01  -1.1670123e+00
   5.8000000e-01  -1.1638388e+00
   5.8100000e-01  -1.1606722e+00
   5.8200000e-01  -1.1575127e+00
   5.8300000e-01  -1.1543601e+00
   5.8400000e-01  -1.1512144e+00
   5.8500000e-01  -1.1480756e+00
   5.8600000e-01  -1.1449438e+00
   5.8700000e-01  -1.1418188e+00
   5.8800000e-01  -1.1387007e+00
   5.8900000e-01  -1.1355894e+00
   5.9000000e-01  -1.1324850e+00
   5.9100000e-01  -1.1293873e+00
   5.9200000e-01  -1.1262964e+00
   5.9300000e-01  -1.1232123e+00
   5.9400000e-01  -1.1201349e+00
   5.9500000e-01  -1.1170643e+00
   5.9600000e-01  -1.1140004e+00
   5.9700000e-01  -1.1109431e+00
   5.9800000e-01  -1.1078925e+00
   5.9900000e-01  -1.1048486e+00
   6.0000000e-01  -1.1018113e+00
   6.0100000e-01  -1.0987806e+00
   6.0200000e-01  -1.0957565e+00
   6.0300000e-01  -1.0927390e+00
   6.0400000e-01  -1.0897280e+00
   6.0500000e-01  -1.0867236e+00
   6.0600000e-01  -1.0837257e+00
   6.0700000e-01  -1.0807343e+00
   6.0800000e-01  -1.0777494e+00
   6.0900000e-01  -1.0747710e+00
   6.1000000e-01  -1.0717990e+00
   6.1100000e-01  -1.0688335e+00
   6.1200000e-01  -1.0658744e+00
   6.1300000e-01  -1.0629217e+00
   6.1400000e-01  -1.0599753e+00
   6.1500000e-01  -1.0570354e+00
   6.1600000e-01  -1.0541017e+00
   6.1700000e-01  -1.0511745e+00
   6.1800000e-01  -1.0482535e+00
   6.1900000e-01  -1.0453388e+00
   6.2000000e-01  -1.0424304e+00
   6.2100000e-01  -1.0395283e+00
   6.2200000e-01  -1.0366324e+00
   6.2300000e-01  -1.0337428e+00
   6.2400000e-01  -1.0308594e+00
   6.2500000e-01  -1.0279821e+00
   6.2600000e-01  -1.0251111e+00
   6.2700000e-01  -1.0222462e+00
   6.2800000e-01  -1.0193875e+00
   6.2900000e-01  -1.0165349e+00
   6.3000000e-01  -1.0136885e+00
   6.3100000e-01  -1.0108481e+00
   6.3200000e-01  -1.0080138e+00
   6.3300000e-01  -1.0051856e+00
   6.3400000e-01  -1.0023635e+00
   6.3500000e-01  -9.9954740e-01
   6.3600000e-01  -9.9673733e-01
   6.3700000e-01  -9.9393327e-01
   6.3800000e-01  -9.9113520e-01
   6.3900000e-01  -9.8834312e-01
   6.4000000e-01  -9.8555700e-01
   6.4100000e-01  -9.8277683e-01
   6.4200000e-01  -9.8000260e-01
   6.4300000e-01  -9.7723428e-01
   6.4400000e-01  -9.7447187e-01
   6.4500000e-01  -9.7171535e-01
   6.4600000e-01  -9.6896471e-01
   6.4700000e-01  -9.6621993e-01
   6.4800000e-01  -9.6348099e-01
   6.4900000e-01  -9.6074789e-01
   6.5000000e-01  -9.5802060e-01
   6.5100000e-01  -9.5529912e-01
   6.5200000e-01  -9.5258342e-01
   6.5300000e-01  -9.4987350e-01
   6.5400000e-01  -9.4716934e-01
   6.5500000e-01  -9.4447093e-01
   6.5600000e-01  -9.4177824e-01
   6.5700000e-01  -9.3909128e-01
   6.5800000e-01  -9.3641001e-01
   6.5900000e-01  -9.3373444e-01
   6.6000000e-01  -9.3106455e-01
   6.6100000e-01  -9.2840031e-01
   6.6200000e-01  -9.2574173e-01
   6.6300000e-01  -9.2308878e-01
   6.6400000e-01  -9.2044145e-01
   6.6500000e-01  -9.1779972e-01
   6.6600000e-01  -9.1516360e-01
   6.6700000e-01  -9.1253305e-01
   6.6800000e-01  -9.0990807e-01
   6.6900000e-01  -9.0728865e-01
   6.7000000e-01  -9.0467476e-01
   6.7100000e-01  -9.0206641e-01
   6.7200000e-01  -8.9946357e-01
   6.7300000e-01  -8.9686623e-01
   6.7400000e-01  -8.9427438e-01
   6.7500000e-01  -8.9168801e-01
   6.7600000e-01  -8.8910709e-01
   6.7700000e-01  -8.8653163e-01
   6.7800000e-01  -8.8396161e-01
   6.7900000e-01  -8.8139701e-01
   6.8000000e-01  -8.7883782e-01
   6.8100000e-01  -8.7628403e-01
   6.8200000e-01  -8.7373563e-01
   6.8300000e-01  -8.7119261e-01
   6.8400000e-01  -8.6865494e-01
   6.8500000e-01  -8.6612263e-01
   6.8600000e-01  -8.6359565e-01
   6.8700000e-01  -8.6107400e-01
   6.8800000e-01  -8.5855766e-01
   6.8900000e-01  -8.5604662e-01
   6.9000000e-01  -8.5354087e-01
   6.9100000e-01  -8.5104039e-01
   6.9200000e-01  -8.4854518e-01
   6.9300000e-01  -8.4605523e-01
   6.9400000e-01  -8.4357051e-01
   6.9500000e-01  -8.4109102e-01
   6.9600000e-01  -8.3861675e-01
   6.9700000e-01  -8.3614769e-01
   6.9800000e-01  -8.3368381e-01
   6.9900000e-01  -8.3122513e-01
   7.0000000e-01  -8.2877161e-01
   7.0100000e-01  -8.2632325e-01
   7.0200000e-01  -8.2388003e-01
   7.0300000e-01  -8.2144196e-01
   7.0400000e-01  -8.1900900e-01
   7.0500000e-01  -8.1658116e-01
   7.0600000e-01  -8.1415843e-01
   7.0700000e-01  -8.1174078e-01
   7.0800000e-01  -8.0932821e-01
   7.0900000e-01  -8.0692072e-01
   7.1000000e-01  -8.0451827e-01
   7.1100000e-01  -8.0212088e-01
   7.1200000e-01  -7.9972852e-01
   7.1300000e-01  -7.9734118e-01
   7.1400000e-01  -7.9495886e-01
   7.1500000e-01  -7.9258154e-01
   7.1600000e-01  -7.9020921e-01
   7.1700000e-01  -7.8784187e-01
   7.1800000e-01  -7.8547949e-01
   7.1900000e-01  -7.8312208e-01
   7.2000000e-01  -7.8076961e-01
   7.2100000e-01  -7.7842208e-01
   7.2200000e-01  -7.7607948e-01
   7.2300000e-01  -7.7374179e-01
   7.2400000e-01  -7.7140901e-01
   7.2500000e-01  -7.6908113e-01
   7.2600000e-01  -7.6675814e-01
   7.2700000e-01  -7.6444002e-01
   7.2800000e-01  -7.6212676e-01
   7.2900000e-01  -7.5981836e-01
   7.3000000e-01  -7.5751481e-01
   7.3100000e-01  -7.5521609e-01
   7.3200000e-01  -7.5292220e-01
   7.3300000e-01  -7.5063312e-01
   7.3400000e-01  -7.4834884e-01
   7.3500000e-01  -7.4606937e-01
   7.3600000e-01  -7.4379467e-01
   7.3700000e-01  -7.4152475e-01
   7.3800000e-01  -7.3925960e-01
   7.3900000e-01  -7.3699919e-01
   7.4000000e-01  -7.3474354e-01
   7.4100000e-01  -7.3249263e-01
   7.4200000e-01  -7.3024643e-01
   7.4300000e-01  -7.2800495e-01
   7.4400000e-01  -7.2576819e-01
   7.4500000e-01  -7.2353612e-01
   7.4600000e-01  -7.2130873e-01
   7.4700000e-01  -7.1908603e-01
   7.4800000e-01  -7.1686799e-01
   7.4900000e-01  -7.1465461e-01
   7.5000000e-01  -7.1244588e-01
   7.5100000e-01  -7.1024180e-01
   7.5200000e-01  -7.0804234e-01
   7.5300000e-01  -7.0584751e-01
   7.5400000e-01  -7.0365729e-01
   7.5500000e-01  -7.0147167e-01
   7.5600000e-01  -6.9929065e-01
   7.5700000e-01  -6.9711421e-01
   7.5800000e-01  -6.9494235e-01
   7.5900000e-01  -6.9277506e-01
   7.6000000e-01  -6.9061232e-01
   7.6100000e-01  -6.8845414e-01
   7.6200000e-01  -6.8630049e-01
   7.6300000e-01  -6.8415138e-01
   7.6400000e-01  -6.8200679e-01
   7.6500000e-01  -6.7986671e-01
   7.6600000e-01  -6.7773114e-01
   7.6700000e-01  -6.7560006e-01
   7.6800000e-01  -6.7347348e-01
   7.6900000e-01  -6.7135137e-01
   7.7000000e-01  -6.6923373e-01
   7.7100000e-01  -6.6712055e-01
   7.7200000e-01  -6.6501183e-01
   7.7300000e-01  -6.6290755e-01
   7.7400000e-01  -6.6080771e-01
   7.7500000e-01  -6.5871230e-01
   7.7600000e-01  -6.5662130e-01
   7.7700000e-01  -6.5453472e-01
   7.7800000e-01  -6.5245254e-01
   7.7900000e-01  -6.5037475e-01
   7.8000000e-01  -6.4830135e-01
   7.8100000e-01  -6.4623232e-01
   7.8200000e-01  -6.4416767e-01
   7.8300000e-01  -6.4210738e-01
   7.8400000e-01  -6.4005144e-01
   7.8500000e-01  -6.3799984e-01
   7.8600000e-01  -6.3595259e-01
   7.8700000e-01  -6.3390966e-01
   7.8800000e-01  -6.3187105e-01
   7.8900000e-01  -6.2983675e-01
   7.9000000e-01  -6.2780676e-01
   7.9100000e-01  -6.2578107e-01
   7.9200000e-01  -6.2375966e-01
   7.9300000e-01  -6.2174254e-01
   7.9400000e-01  -6.1972969e-01
   7.9500000e-01  -6.1772110e-01
   7.9600000e-01  -6.1571678e-01
   7.9700000e-01  -6.1371670e-01
   7.9800000e-01  -6.1172086e-01
   7.9900000e-01  -6.0972926e-01
   8.0000000e-01  -6.0774189e-01
   8.0100000e-01  -6.0575874e-01
   8.0200000e-01  -6.0377979e-01
   8.0300000e-01  -6.0180505e-01
   8.0400000e-01  -5.9983451e-01
   8.0500000e-01  -5.9786815e-01
   8.0600000e-01  -5.9590599e-01
   8.0700000e-01  -5.9394799e-01
   8.0800000e-01  -5.9199416e-01
   8.0900000e-01  -5.9004448e-01
   8.1000000e-01  -5.8809896e-01
   8.1100000e-01  -5.8615759e-01
   8.1200000e-01  -5.8422035e-01
   8.1300000e-01  -5.8228724e-01
   8.1400000e-01  -5.8035825e-01
   8.1500000e-01  -5.7843338e-01
   8.1600000e-01  -5.7651262e-01
   8.1700000e-01  -5.7459596e-01
   8.1800000e-01  -5.7268340e-01
   8.1900000e-01  -5.7077492e-01
   8.2000000e-01  -5.6887052e-01
   8.2100000e-01  -5.6697019e-01
   8.2200000e-01  -5.6507393e-01
   8.2300000e-01  -5.6318173e-01
   8.2400000e-01  -5.6129358e-01
   8.2500000e-01  -5.5940948e-01
   8.2600000e-01  -5.5752941e-01
   8.2700000e-01  -5.5565338e-01
   8.2800000e-01  -5.5378136e-01
   8.2900000e-01  -5.5191337e-01
   8.3000000e-01  -5.5004939e-01
   8.3100000e-01  -5.4818941e-01
   8.3200000e-01  -5.4633342e-01
   8.3300000e-01  -5.4448143e-01
   8.3400000e-01  -5.4263342e-01
   8.3500000e-01  -5.4078939e-01
   8.3600000e-01  -5.3894933e-01
   8.3700000e-01  -5.3711323e-01
   8.3800000e-01  -5.3528109e-01
   8.3900000e-01  -5.3345290e-01
   8.4000000e-01  -5.3162866e-01
   8.4100000e-01  -5.2980835e-01
   8.4200000e-01  -5.2799197e-01
   8.4300000e-01  -5.2617951e-01
   8.4400000e-01  -5.2437098e-01
   8.4500000e-01  -5.2256636e-01
   8.4600000e-01  -5.2076564e-01
   8.4700000e-01  -5.1896882e-01
   8.4800000e-01  -5.1717589e-01
   8.4900000e-01  -5.1538685e-01
   8.5000000e-01  -5.1360169e-01
   8.5100000e-01  -5.1182040e-01
   8.5200000e-01  -5.1004298e-01
   8.5300000e-01  -5.0826942e-01
   8.5400000e-01  -5.0649972e-01
   8.5500000e-01  -5.0473386e-01
   8.5600000e-01  -5.0297185e-01
   8.5700000e-01  -5.0121368e-01
   8.5800000e-01  -4.9945933e-01
   8.5900000e-01  -4.9770880e-01
   8.6000000e-01  -4.9596210e-01
   8.6100000e-01  -4.9421921e-01
   8.6200000e-01  -4.9248012e-01
   8.6300000e-01  -4.9074484e-01
   8.6400000e-01  -4.8901334e-01
   8.6500000e-01  -4.8728564e-01
   8.6600000e-01  -4.8556172e-01
   8.6700000e-01  -4.8384158e-01
   8.6800000e-01  -4.8212520e-01
   8.6900000e-01  -4.8041259e-01
   8.7000000e-01  -4.7870374e-01
   8.7100000e-01  -4.7699864e-01
   8.7200000e-01  -4.7529729e-01
   8.7300000e-01  -4.7359968e-01
   8.7400000e-01  -4.7190580e-01
   8.7500000e-01  -4.7021566e-01
   8.7600000e-01  -4.6852924e-01
   8.7700000e-01  -4.6684654e-01
   8.7800000e-01  -4.6516755e-01
   8.7900000e-01  -4.6349226e-01
   8.8000000e-01  -4.6182068e-01
   8.8100000e-01  -4.6015280e-01
   8.8200000e-01  -4.5848861e-01
   8.8300000e-01  -4.5682809e-01
   8.8400000e-01  -4.5517127e-01
   8.8500000e-01  -4.5351811e-01
   8.8600000e-01  -4.5186862e-01
   8.8700000e-01  -4.5022279e-01
   8.8800000e-01  -4.4858062e-01
   8.8900000e-01  -4.4694211e-01
   8.9000000e-01  -4.4530724e-01
   8.9100000e-01  -4.4367601e-01
   8.9200000e-01  -4.4204842e-01
   8.9300000e-01  -4.4042445e-01
   8.9400000e-01  -4.3880411e-01
   8.9500000e-01  -4.3718739e-01
   8.9600000e-01  -4.3557429e-01
   8.9700000e-01  -4.3396479e-01
   8.9800000e-01  -4.3235890e-01
   8.9900000e-01  -4.3075660e-01
   9.0000000e-01  -4.2915790e-01
   9.0100000e-01  -4.2756279e-01
   9.0200000e-01  -4.2597126e-01
   9.0300000e-01  -4.2438331e-01
   9.0400000e-01  -4.2279893e-01
   9.0500000e-01  -4.2121812e-01
   9.0600000e-01  -4.1964087e-01
   9.0700000e-01  -4.1806718e-01
   9.0800000e-01  -4.1649704e-01
   9.0900000e-01  -4.1493045e-01
   9.1000000e-01  -4.1336740e-01
   9.1100000e-01  -4.1180788e-01
   9.1200000e-01  -4.1025190e-01
   9.1300000e-01  -4.0869945e-01
   9.1400000e-01  -4.0715052e-01
   9.1500000e-01  -4.0560511e-01
   9.1600000e-01  -4.0406321e-01
   9.1700000e-01  -4.0252481e-01
   9.1800000e-01  -4.0098992e-01
   9.1900000e-01  -3.9945852e-01
   9.2000000e-01  -3.9793062e-01
   9.2100000e-01  -3.9640621e-01
   9.2200000e-01  -3.9488528e-01
   9.2300000e-01  -3.9336783e-01
   9.2400000e-01  -3.9185385e-01
   9.2500000e-01  -3.9034334e-01
   9.2600000e-01  -3.8883630e-01
   9.2700000e-01  -3.8733272e-01
   9.2800000e-01  -3.8583259e-01
   9.2900000e-01  -3.8433591e-01
   9.3000000e-01  -3.8284267e-01
   9.3100000e-01  -3.8135288e-01
   9.3200000e-01  -3.7986652e-01
   9.3300000e-01  -3.7838359e-01
   9.3400000e-01  -3.7690409e-01
   9.3500000e-01  -3.7542802e-01
   9.3600000e-01  -3.7395536e-01
   9.3700000e-01  -3.7248611e-01
   9.3800000e-01  -3.7102027e-01
   9.3900000e-01  -3.6955784e-01
   9.4000000e-01  -3.6809881e-01
   9.4100000e-01  -3.6664317e-01
   9.4200000e-01  -3.6519092e-01
   9.4300000e-01  -3.6374206e-01
   9.4400000e-01  -3.6229658e-01
   9.4500000e-01  -3.6085448e-01
   9.4600000e-01  -3.5941575e-01
   9.4700000e-01  -3.5798039e-01
   9.4800000e-01  -3.5654839e-01
   9.4900000e-01  -3.5511976e-01
   9.5000000e-01  -3.5369447e-01
   9.5100000e-01  -3.5227254e-01
   9.5200000e-01  -3.5085396e-01
   9.5300000e-01  -3.4943872e-01
   9.5400000e-01  -3.4802681e-01
   9.5500000e-01  -3.4661825e-01
   9.5600000e-01  -3.4521301e-01
   9.5700000e-01  -3.4381109e-01
   9.5800000e-01  -3.4241250e-01
   9.5900000e-01  -3.4101723e-01
   9.6000000e-01  -3.3962526e-01
   9.6100000e-01  -3.3823661e-01
   9.6200000e-01  -3.3685126e-01
   9.6300000e-01  -3.3546922e-01
   9.6400000e-01  -3.3409047e-01
   9.6500000e-01  -3.3271501e-01
   9.6600000e-01  -3.3134284e-01
   9.6700000e-01  -3.2997395e-01
   9.6800000e-01  -3.2860834e-01
   9.6900000e-01  -3.2724601e-01
   9.7000000e-01  -3.2588695e-01
   9.7100000e-01  -3.2453116e-01
   9.7200000e-01  -3.2317863e-01
   9.7300000e-01  -3.2182937e-01
   9.7400000e-01  -3.2048335e-01
   9.7500000e-01  -3.1914059e-01
   9.7600000e-01  -3.1780108e-01
   9.7700000e-01  -3.1646481e-01
   9.7800000e-01  -3.1513179e-01
   9.7900000e-01  -3.1380200e-01
   9.8000000e-01  -3.1247544e-01
   9.8100000e-01  -3.1115211e-01
   9.8200000e-01  -3.0983200e-01
   9.8300000e-01  -3.0851512e-01
   9.8400000e-01  -3.0720145e-01
   9.8500000e-01  -3.0589099e-01
   9.8600000e-01  -3.0458375e-01
   9.8700000e-01  -3.0327971e-01
   9.8800000e-01  -3.0197888e-01
   9.8900000e-01  -3.0068124e-01
   9.9000000e-01  -2.9938679e-01
   9.9100000e-01  -2.9809553e-01
   9.9200000e-01  -2.9680746e-01
   9.9300000e-01  -2.9552258e-01
   9.9400000e-01  -2.9424087e-01
   9.9500000e-01  -2.9296234e-01
   9.9600000e-01  -2.9168699e-01
   9.9700000e-01  -2.9041479e-01
   9.9800000e-01  -2.8914577e-01
   9.9900000e-01  -2.8787991e-01
   1.0000000e+00  -2.8661720e-01
   1.0010000e+00  -2.8535764e-01
   1.0020000e+00  -2.8410124e-01
   1.0030000e+00  -2.8284798e-01
   1.0040000e+00  -2.8159787e-01
   1.0050000e+00  -2.8035090e-01
   1.0060000e+00  -2.7910706e-01
   1.0070000e+00  -2.7786635e-01
   1.0080000e+00  -2.7662878e-01
   1.0090000e+00  -2.7539433e-01
   1.0100000e+00  -2.7416300e-01
   1.0110000e+00  -2.7293479e-01
   1.0120000e+00  -2.7170969e-01
   1.0130000e+00  -2.7048771e-01
   1.0140000e+00  -2.6926884e-01
   1.0150000e+00  -2.6805307e-01
   1.0160000e+00  -2.6684040e-01
   1.0170000e+00  -2.6563083e-01
   1.0180000e+00  -2.6442435e-01
   1.0190000e+00  -2.6322096e-01
   1.0200000e+00  -2.6202066e-01
   1.0210000e+00  -2.6082345e-01
   1.0220000e+00  -2.5962932e-01
   1.0230000e+00  -2.5843826e-01
   1.0240000e+00  -2.5725028e-01
   1.0250000e+00  -2.5606537e-01
   1.0260000e+00  -2.5488353e-01
   1.0270000e+00  -2.5370476e-01
   1.0280000e+00  -2.5252904e-01
   1.0290000e+00  -2.5135638e-01
   1.0300000e+00  -2.5018678e-01
   1.0310000e+00  -2.4902023e-01
   1.0320000e+00  -2.4785673e-01
   1.0330000e+00  -2.4669627e-01
   1.0340000e+00  -2.4553885e-01
   1.0350000e+00  -2.4438448e-01
   1.0360000e+00  -2.4323313e-01
   1.0370000e+00  -2.4208482e-01
   1.0380000e+00  -2.4093954e-01
   1.0390000e+00  -2.3979729e-01
   1.0400000e+00  -2.3865806e-01
   1.0410000e+00  -2.3752185e-01
   1.0420000e+00  -2.3638866e-01
   1.0430000e+00  -2.3525847e-01
   1.0440000e+00  -2.3413130e-01
   1.0450000e+00  -2.3300714e-01
   1.0460000e+00  -2.3188599e-01
   1.0470000e+00  -2.3076783e-01
   1.0480000e+00  -2.2965267e-01
   1.0490000e+00  -2.2854050e-01
   1.0500000e+00  -2.2743133e-01
   1.0510000e+00  -2.2632515e-01
   1.0520000e+00  -2.2522196e-01
   1.0530000e+00  -2.2412174e-01
   1.0540000e+00  -2.2302451e-01
   1.0550000e+00  -2.2193026e-01
   1.0560000e+00  -2.2083898e-01
   1.0570000e+00  -2.1975067e-01
   1.0580000e+00  -2.1866533e-01
   1.0590000e+00  -2.1758296e-01
   1.0600000e+00  -2.1650354e-01
   1.0610000e+00  -2.1542709e-01
   1.0620000e+00  -2.1435360e-01
   1.0630000e+00  -2.1328306e-01
   1.0640000e+00  -2.1221547e-01
   1.0650000e+00  -2.1115083e-01
   1.0660000e+00  -2.1008913e-01
   1.0670000e+00  -2.0903038e-01
   1.0680000e+00  -2.0797456e-01
   1.0690000e+00  -2.0692169e-01
   1.0700000e+00  -2.0587175e-01
   1.0710000e+00  -2.0482474e-01
   1.0720000e+00  -2.0378065e-01
   1.0730000e+00  -2.0273950e-01
   1.0740000e+00  -2.0170126e-01
   1.0750000e+00  -2.0066595e-01
   1.0760000e+00  -1.9963356e-01
   1.0770000e+00  -1.9860408e-01
   1.0780000e+00  -1.9757751e-01
   1.0790000e+00  -1.9655385e-01
   1.0800000e+00  -1.9553310e-01
   1.0810000e+00  -1.9451525e-01
   1.0820000e+00  -1.9350030e-01
   1.0830000e+00  -1.9248825e-01
   1.0840000e+00  -1.9147910e-01
   1.0850000e+00  -1.9047284e-01
   1.0860000e+00  -1.8946947e-01
   1.0870000e+00  -1.8846900e-01
   1.0880000e+00  -1.8747140e-01
   1.0890000e+00  -1.8647669e-01
   1.0900000e+00  -1.8548486e-01
   1.0910000e+00  -1.8449590e-01
   1.0920000e+00  -1.8350982e-01
   1.0930000e+00  -1.8252662e-01
   1.0940000e+00  -1.8154628e-01
   1.0950000e+00  -1.8056881e-01
   1.0960000e+00  -1.7959421e-01
   1.0970000e+00  -1.7862247e-01
   1.0980000e+00  -1.7765358e-01
   1.0990000e+00  -1.7668756e-01
   1.1000000e+00  -1.7572439e-01
   1.1010000e+00  -1.7476407e-01
   1.1020000e+00  -1.7380660e-01
   1.1030000e+00  -1.7285198e-01
   1.1040000e+00  -1.7190020e-01
   1.1050000e+00  -1.7095127e-01
   1.1060000e+00  -1.7000517e-01
   1.1070000e+00  -1.6906192e-01
   1.1080000e+00  -1.6812150e-01
   1.1090000e+00  -1.6718391e-01
   1.1100000e+00  -1.6624915e-01
   1.1110000e+00  -1.6531721e-01
   1.1120000e+00  -1.6438811e-01
   1.1130000e+00  -1.6346182e-01
   1.1140000e+00  -1.6253836e-01
   1.1150000e+00  -1.6161772e-01
   1.1160000e+00  -1.6069989e-01
   1.1170000e+00  -1.5978487e-01
   1.1180000e+00  -1.5887267e-01
   1.1190000e+00  -1.5796327e-01
   1.1200000e+00  -1.5705668e-01
   1.1210000e+00  -1.5615290e-01
   1.1220000e+00  -1.5525191e-01
   1.1230000e+00  -1.5435373e-01
   1.1240000e+00  -1.5345834e-01
   1.1250000e+00  -1.5256575e-01
   1.1260000e+00  -1.5167595e-01
   1.1270000e+00  -1.5078894e-01
   1.1280000e+00  -1.4990472e-01
   1.1290000e+00  -1.4902329e-01
   1.1300000e+00  -1.4814463e-01
   1.1310000e+00  -1.4726876e-01
   1.1320000e+00  -1.4639567e-01
   1.1330000e+00  -1.4552536e-01
   1.1340000e+00  -1.4465782e-01
   1.1350000e+00  -1.4379305e-01
   1.1360000e+00  -1.4293106e-01
   1.1370000e+00  -1.4207183e-01
   1.1380000e+00  -1.4121537e-01
   1.1390000e+00  -1.4036167e-01
   1.1400000e+00  -1.3951073e-01
   1.1410000e+00  -1.3866255e-01
   1.1420000e+00  -1.3781713e-01
   1.1430000e+00  -1.3697447e-01
   1.1440000e+00  -1.3613456e-01
   1.1450000e+00  -1.3529740e-01
   1.1460000e+00  -1.3446298e-01
   1.1470000e+00  -1.3363132e-01
   1.1480000e+00  -1.3280240e-01
   1.1490000e+00  -1.3197622e-01
   1.1500000e+00  -1.3115278e-01
   1.1510000e+00  -1.3033209e-01
   1.1520000e+00  -1.2951412e-01
   1.1530000e+00  -1.2869890e-01
   1.1540000e+00  -1.2788640e-01
   1.1550000e+00  -1.2707664e-01
   1.1560000e+00  -1.2626960e-01
   1.1570000e+00  -1.2546529e-01
   1.1580000e+00  -1.2466370e-01
   1.1590000e+00  -1.2386484e-01
   1.1600000e+00  -1.2306869e-01
   1.1610000e+00  -1.2227526e-01
   1.1620000e+00  -1.2148455e-01
   1.1630000e+00  -1.2069656e-01
   1.1640000e+00  -1.1991128e-01
   1.1650000e+00  -1.1912870e-01
   1.1660000e+00  -1.1834884e-01
   1.1670000e+00  -1.1757168e-01
   1.1680000e+00  -1.1679723e-01
   1.1690000e+00  -1.1602548e-01
   1.1700000e+00  -1.1525643e-01
   1.1710000e+00  -1.1449008e-01
   1.1720000e+00  -1.1372642e-01
   1.1730000e+00  -1.1296546e-01
   1.1740000e+00  -1.1220719e-01
   1.1750000e+00  -1.1145162e-01
   1.1760000e+00  -1.1069873e-01
   1.1770000e+00  -1.0994853e-01
   1.1780000e+00  -1.0920102e-01
   1.1790000e+00  -1.0845619e-01
   1.1800000e+00  -1.0771404e-01
   1.1810000e+00  -1.0697457e-01
   1.1820000e+00  -1.0623778e-01
   1.1830000e+00  -1.0550367e-01
   1.1840000e+00  -1.0477224e-01
   1.1850000e+00  -1.0404347e-01
   1.1860000e+00  -1.0331738e-01
   1.1870000e+00  -1.0259395e-01
   1.1880000e+00  -1.0187319e-01
   1.1890000e+00  -1.0115510e-01
   1.1900000e+00  -1.0043967e-01
   1.1910000e+00  -9.9726903e-02
   1.1920000e+00  -9.9016796e-02
   1.1930000e+00  -9.8309349e-02
   1.1940000e+00  -9.7604562e-02
   1.1950000e+00  -9.6902423e-02
   1.1960000e+00  -9.6202944e-02
   1.1970000e+00  -9.5506110e-02
   1.1980000e+00  -9.4811933e-02
   1.1990000e+00  -9.4120401e-02
   1.2000000e+00  -9.3431512e-02
   1.2010000e+00  -9.2745271e-02
   1.2020000e+00  -9.2061677e-02
   1.2030000e+00  -9.1380721e-02
   1.2040000e+00  -9.0702401e-02
   1.2050000e+00  -9.0026723e-02
   1.2060000e+00  -8.9353681e-02
   1.2070000e+00  -8.8683277e-02
   1.2080000e+00  -8.8015501e-02
   1.2090000e+00  -8.7350362e-02
   1.2100000e+00  -8.6687850e-02
   1.2110000e+00  -8.6027963e-02
   1.2120000e+00  -8.5370709e-02
   1.2130000e+00  -8.4716077e-02
   1.2140000e+00  -8.4064068e-02
   1.2150000e+00  -8.3414678e-02
   1.2160000e+00  -8.2767912e-02
   1.2170000e+00  -8.2123765e-02
   1.2180000e+00  -8.1482234e-02
   1.2190000e+00  -8.0843323e-02
   1.2200000e+00  -8.0207019e-02
   1.2210000e+00  -7.9573330e-02
   1.2220000e+00  -7.8942253e-02
   1.2230000e+00  -7.8313785e-02
   1.2240000e+00  -7.7687925e-02
   1.2250000e+00  -7.7064674e-02
   1.2260000e+00  -7.6444025e-02
   1.2270000e+00  -7.5825976e-02
   1.2280000e+00  -7.5210535e-02
   1.2290000e+00  -7.4597692e-02
   1.2300000e+00  -7.3987444e-02
   1.2310000e+00  -7.3379795e-02
   1.2320000e+00  -7.2774744e-02
   1.2330000e+00  -7.2172290e-02
   1.2340000e+00  -7.1572422e-02
   1.2350000e+00  -7.0975152e-02
   1.2360000e+00  -7.0380469e-02
   1.2370000e+00  -6.9788374e-02
   1.2380000e+00  -6.9198866e-02
   1.2390000e+00  -6.8611940e-02
   1.2400000e+00  -6.8027603e-02
   1.2410000e+00  -6.7445848e-02
   1.2420000e+00  -6.6866674e-02
   1.2430000e+00  -6.6290081e-02
   1.2440000e+00  -6.5716065e-02
   1.2450000e+00  -6.5144627e-02
   1.2460000e+00  -6.4575765e-02
   1.2470000e+00  -6.4009480e-02
   1.2480000e+00  -6.3445762e-02
   1.2490000e+00  -6.2884618e-02
   1.2500000e+00  -6.2326045e-02
   1.2510000e+00  -6.1770041e-02
   1.2520000e+00  -6.1216607e-02
   1.2530000e+00  -6.0665737e-02
   1.2540000e+00  -6.0117431e-02
   1.2550000e+00  -5.9571689e-02
   1.2560000e+00  -5.9028506e-02
   1.2570000e+00  -5.8487887e-02
   1.2580000e+00  -5.7949827e-02
   1.2590000e+00  -5.7414326e-02
   1.2600000e+00  -5.6881384e-02
   1.2610000e+00  -5.6350996e-02
   1.2620000e+00  -5.5823161e-02
   1.2630000e+00  -5.5297876e-02
   1.2640000e+00  -5.4775147e-02
   1.2650000e+00  -5.4254968e-02
   1.2660000e+00  -5.3737341e-02
   1.2670000e+00  -5.3222256e-02
   1.2680000e+00  -5.2709724e-02
   1.2690000e+00  -5.2199731e-02
   1.2700000e+00  -5.1692285e-02
   1.2710000e+00  -5.1187386e-02
   1.2720000e+00  -5.0685022e-02
   1.2730000e+00  -5.0185202e-02
   1.2740000e+00  -4.9687924e-02
   1.2750000e+00  -4.9193178e-02
   1.2760000e+00  -4.8700975e-02
   1.2770000e+00  -4.8211302e-02
   1.2780000e+00  -4.7724165e-02
   1.2790000e+00  -4.7239563e-02
   1.2800000e+00  -4.6757496e-02
   1.2810000e+00  -4.6277954e-02
   1.2820000e+00  -4.5800947e-02
   1.2830000e+00  -4.5326463e-02
   1.2840000e+00  -4.4854513e-02
   1.2850000e+00  -4.4385082e-02
   1.2860000e+00  -4.3918180e-02
   1.2870000e+00  -4.3453805e-02
   1.2880000e+00  -4.2991946e-02
   1.2890000e+00  -4.2532616e-02
   1.2900000e+00  -4.2075803e-02
   1.2910000e+00  -4.1621510e-02
   1.2920000e+00  -4.1169732e-02
   1.2930000e+00  -4.0720477e-02
   1.2940000e+00  -4.0273736e-02
   1.2950000e+00  -3.9829506e-02
   1.2960000e+00  -3.9387793e-02
   1.2970000e+00  -3.8948594e-02
   1.2980000e+00  -3.8511906e-02
   1.2990000e+00  -3.8077729e-02
   1.3000000e+00  -3.7646062e-02
   1.3010000e+00  -3.7216903e-02
   1.3020000e+00  -3.6790251e-02
   1.3030000e+00  -3.6366107e-02
   1.3040000e+00  -3.5944468e-02
   1.3050000e+00  -3.5525332e-02
   1.3060000e+00  -3.5108701e-02
   1.3070000e+00  -3.4694572e-02
   1.3080000e+00  -3.4282945e-02
   1.3090000e+00  -3.3873817e-02
   1.3100000e+00  -3.3467193e-02
   1.3110000e+00  -3.3063060e-02
   1.3120000e+00  -3.2661427e-02
   1.3130000e+00  -3.2262294e-02
   1.3140000e+00  -3.1865650e-02
   1.3150000e+00  -3.1471504e-02
   1.3160000e+00  -3.1079851e-02
   1.3170000e+00  -3.0690690e-02
   1.3180000e+00  -3.0304021e-02
   1.3190000e+00  -2.9919846e-02
   1.3200000e+00  -2.9538153e-02
   1.3210000e+00  -2.9158952e-02
   1.3220000e+00  -2.8782243e-02
   1.3230000e+00  -2.8408016e-02
   1.3240000e+00  -2.8036273e-02
   1.3250000e+00  -2.7667020e-02
   1.3260000e+00  -2.7300248e-02
   1.3270000e+00  -2.6935959e-02
   1.3280000e+00  -2.6574149e-02
   1.3290000e+00  -2.6214824e-02
   1.3300000e+00  -2.5857978e-02
   1.3310000e+00  -2.5503612e-02
   1.3320000e+00  -2.5151725e-02
   1.3330000e+00  -2.4802314e-02
   1.3340000e+00  -2.4455381e-02
   1.3350000e+00  -2.4110924e-02
   1.3360000e+00  -2.3768941e-02
   1.3370000e+00  -2.3429432e-02
   1.3380000e+00  -2.3092398e-02
   1.3390000e+00  -2.2757838e-02
   1.3400000e+00  -2.2425744e-02
   1.3410000e+00  -2.2096127e-02
   1.3420000e+00  -2.1768976e-02
   1.3430000e+00  -2.1444295e-02
   1.3440000e+00  -2.1122078e-02
   1.3450000e+00  -2.0802332e-02
   1.3460000e+00  -2.0485053e-02
   1.3470000e+00  -2.0170243e-02
   1.3480000e+00  -1.9857894e-02
   1.3490000e+00  -1.9548006e-02
   1.3500000e+00  -1.9240589e-02
   1.3510000e+00  -1.8935627e-02
   1.3520000e+00  -1.8633130e-02
   1.3530000e+00  -1.8333095e-02
   1.3540000e+00  -1.8035519e-02
   1.3550000e+00  -1.7740403e-02
   1.3560000e+00  -1.7447749e-02
   1.3570000e+00  -1.7157547e-02
   1.3580000e+00  -1.6869808e-02
   1.3590000e+00  -1.6584519e-02
   1.3600000e+00  -1.6301689e-02
   1.3610000e+00  -1.6021314e-02
   1.3620000e+00  -1.5743397e-02
   1.3630000e+00  -1.5467927e-02
   1.3640000e+00  -1.5194912e-02
   1.3650000e+00  -1.4924353e-02
   1.3660000e+00  -1.4656239e-02
   1.3670000e+00  -1.4390579e-02
   1.3680000e+00  -1.4127369e-02
   1.3690000e+00  -1.3866608e-02
   1.3700000e+00  -1.3608296e-02
   1.3710000e+00  -1.3352431e-02
   1.3720000e+00  -1.3099017e-02
   1.3730000e+00  -1.2848043e-02
   1.3740000e+00  -1.2599518e-02
   1.3750000e+00  -1.2353442e-02
   1.3760000e+00  -1.2109804e-02
   1.3770000e+00  -1.1868613e-02
   1.3780000e+00  -1.1629865e-02
   1.3790000e+00  -1.1393563e-02
   1.3800000e+00  -1.1159695e-02
   1.3810000e+00  -1.0928274e-02
   1.3820000e+00  -1.0699293e-02
   1.3830000e+00  -1.0472751e-02
   1.3840000e+00  -1.0248650e-02
   1.3850000e+00  -1.0026987e-02
   1.3860000e+00  -9.8077620e-03
   1.3870000e+00  -9.5909743e-03
   1.3880000e+00  -9.3766249e-03
   1.3890000e+00  -9.1647112e-03
   1.3900000e+00  -8.9552335e-03
   1.3910000e+00  -8.7481941e-03
   1.3920000e+00  -8.5435863e-03
   1.3930000e+00  -8.3414126e-03
   1.3940000e+00  -8.1416692e-03
   1.3950000e+00  -7.9443620e-03
   1.3960000e+00  -7.7494872e-03
   1.3970000e+00  -7.5570475e-03
   1.3980000e+00  -7.3670327e-03
   1.3990000e+00  -7.1794550e-03
   1.4000000e+00  -6.9943012e-03
   1.4010000e+00  -6.8115803e-03
   1.4020000e+00  -6.6312885e-03
   1.4030000e+00  -6.4534254e-03
   1.4040000e+00  -6.2779904e-03
   1.4050000e+00  -6.1049863e-03
   1.4060000e+00  -5.9344052e-03
   1.4070000e+00  -5.7662490e-03
   1.4080000e+00  -5.6005215e-03
   1.4090000e+00  -5.4372196e-03
   1.4100000e+00  -5.2763420e-03
   1.4110000e+00  -5.1178904e-03
   1.4120000e+00  -4.9618647e-03
   1.4130000e+00  -4.8082603e-03
   1.4140000e+00  -4.6570791e-03
   1.4150000e+00  -4.5083206e-03
   1.4160000e+00  -4.3619820e-03
   1.4170000e+00  -4.2180676e-03
   1.4180000e+00  -4.0765745e-03
   1.4190000e+00  -3.9375048e-03
   1.4200000e+00  -3.8008508e-03
   1.4210000e+00  -3.6666192e-03
   1.4220000e+00  -3.5348071e-03
   1.4230000e+00  -3.4054145e-03
   1.4240000e+00  -3.2784405e-03
   1.4250000e+00  -3.1538847e-03
   1.4260000e+00  -3.0317495e-03
   1.4270000e+00  -2.9120293e-03
   1.4280000e+00  -2.7947237e-03
   1.4290000e+00  -2.6798399e-03
   1.4300000e+00  -2.5673674e-03
   1.4310000e+00  -2.4573159e-03
   1.4320000e+00  -2.3496775e-03
   1.4330000e+00  -2.2444516e-03
   1.4340000e+00  -2.1416457e-03
   1.4350000e+00  -2.0412492e-03
   1.4360000e+00  -1.9432718e-03
   1.4370000e+00  -1.8477031e-03
   1.4380000e+00  -1.7545505e-03
   1.4390000e+00  -1.6638105e-03
   1.4400000e+00  -1.5754836e-03
   1.4410000e+00  -1.4895688e-03
   1.4420000e+00  -1.4060659e-03
   1.4430000e+00  -1.3249774e-03
   1.4440000e+00  -1.2462952e-03
   1.4450000e+00  -1.1700290e-03
   1.4460000e+00  -1.0961687e-03
   1.4470000e+00  -1.0247211e-03
   1.4480000e+00  -9.5568606e-04
   1.4490000e+00  -8.8905841e-04
   1.4500000e+00  -8.2484026e-04
   1.4510000e+00  -7.6302877e-04
   1.4520000e+00  -7.0362876e-04
   1.4530000e+00  -6.4663739e-04
   1.4540000e+00  -5.9205439e-04
   1.4550000e+00  -5.3988205e-04
   1.4560000e+00  -4.9011497e-04
   1.4570000e+00  -4.4275289e-04
   1.4580000e+00  -3.9780324e-04
   1.4590000e+00  -3.5527088e-04
   1.4600000e+00  -3.1511973e-04
   1.4610000e+00  -2.7738793e-04
   1.4620000e+00  -2.4206246e-04
   1.4630000e+00  -2.0914003e-04
   1.4640000e+00  -1.7862698e-04
   1.4650000e+00  -1.5051907e-04
   1.4660000e+00  -1.2481914e-04
   1.4670000e+00  -1.0152121e-04
   1.4680000e+00  -8.0626850e-05
   1.4690000e+00  -6.2141367e-05
   1.4700000e+00  -4.6057903e-05
   1.4710000e+00  -3.2377794e-05
   1.4720000e+00  -2.1105460e-05
   1.4730000e+00  -1.2235082e-05
   1.4740000e+00  -5.7685240e-06
   1.4750000e+00  -1.7133264e-06
   1.4760000e+00  -4.5780211e-08
   1.4770000e+00   0.0000000e+00
   1.4780000e+00   0.0000000e+00
   1.4790000e+00   0.0000000e+00
   1.4800000e+00   0.0000000e+00
   1.4810000e+00   0.0000000e+00
   1.4820000e+00   0.0000000e+00
   1.4830000e+00   0.0000000e+00
   1.4840000e+00   0.0000000e+00
   1.4850000e+00   0.0000000e+00
   1.4860000e+00   0.0000000e+00
   1.4870000e+00   0.0000000e+00
   1.4880000e+00   0.0000000e+00
   1.4890000e+00   0.0000000e+00
   1.4900000e+00   0.0000000e+00
   1.4910000e+00   0.0000000e+00
   1.4920000e+00   0.0000000e+00
   1.4930000e+00   0.0000000e+00
   1.4940000e+00   0.0000000e+00
   1.4950000e+00   0.0000000e+00
   1.4960000e+00   0.0000000e+00
   1.4970000e+00   0.0000000e+00
   1.4980000e+00   0.0000000e+00
   1.4990000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00


==> figs/slope.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   9.1776389e-02
   2.0000000e-02   1.8293889e-01
   3.0000000e-02   2.7348750e-01
   4.0000000e-02   3.6342222e-01
   5.0000000e-02   4.5274306e-01
   6.0000000e-02   5.4145000e-01
   7.0000000e-02   6.2954306e-01
   8.0000000e-02   7.1702222e-01
   9.0000000e-02   8.0388750e-01
   1.0000000e-01   8.9013889e-01
   1.1000000e-01   9.7577639e-01
   1.2000000e-01   1.0608000e+00
   1.3000000e-01   1.1452097e+00
   1.4000000e-01   1.2290056e+00
   1.5000000e-01   1.3121875e+00
   1.6000000e-01   1.3947556e+00
   1.7000000e-01   1.4767097e+00
   1.8000000e-01   1.5580500e+00
   1.9000000e-01   1.6387764e+00
   2.0000000e-01   1.7188889e+00
   2.1000000e-01   1.7983875e+00
   2.2000000e-01   1.8772722e+00
   2.3000000e-01   1.9555431e+00
   2.4000000e-01   2.0332000e+00
   2.5000000e-01   2.1102431e+00
   2.6000000e-01   2.1866722e+00
   2.7000000e-01   2.2624875e+00
   2.8000000e-01   2.3376889e+00
   2.9000000e-01   2.4122764e+00
   3.0000000e-01   2.4862500e+00
   3.1000000e-01   2.5596097e+00
   3.2000000e-01   2.6323556e+00
   3.3000000e-01   2.7044875e+00
   3.4000000e-01   2.7760056e+00
   3.5000000e-01   2.8469097e+00
   3.6000000e-01   2.9172000e+00
   3.7000000e-01   2.9868764e+00
   3.8000000e-01   3.0559388e+00
   3.9000000e-01   3.1243875e+00
   4.0000000e-01   3.1922222e+00
   4.1000000e-01   3.2594430e+00
   4.2000000e-01   3.3260500e+00
   4.3000000e-01   3.3920431e+00
   4.4000000e-01   3.4574222e+00
   4.5000000e-01   3.5221875e+00
   4.6000000e-01   3.5863389e+00
   4.7000000e-01   3.6498764e+00
   4.8000000e-01   3.7128000e+00
   4.9000000e-01   3.7751097e+00
   5.0000000e-01   3.8368056e+00
   5.1000000e-01   3.8978875e+00
   5.2000000e-01   3.9583556e+00
   5.3000000e-01   4.0182097e+00
   5.4000000e-01   4.0774500e+00
   5.5000000e-01   4.1360764e+00
   5.6000000e-01   4.1940889e+00
   5.7000000e-01   4.2514875e+00
   5.8000000e-01   4.3082722e+00
   5.9000000e-01   4.3644431e+00
   6.0000000e-01   4.4200000e+00
   6.1000000e-01   4.4749431e+00
   6.2000000e-01   4.5292722e+00
   6.3000000e-01   4.5829875e+00
   6.4000000e-01   4.6360889e+00
   6.5000000e-01   4.6885764e+00
   6.6000000e-01   4.7404500e+00
   6.7000000e-01   4.7917097e+00
   6.8000000e-01   4.8423556e+00
   6.9000000e-01   4.8923875e+00
   7.0000000e-01   4.9418056e+00
   7.1000000e-01   4.9906097e+00
   7.2000000e-01   5.0388000e+00
   7.3000000e-01   5.0863764e+00
   7.4000000e-01   5.1333389e+00
   7.5000000e-01   5.1796875e+00
   7.6000000e-01   5.2254222e+00
   7.7000000e-01   5.2705431e+00
   7.8000000e-01   5.3150500e+00
   7.9000000e-01   5.3589431e+00
   8.0000000e-01   5.4022222e+00
   8.1000000e-01   5.4448875e+00
   8.2000000e-01   5.4869389e+00
   8.3000000e-01   5.5283764e+00
   8.4000000e-01   5.5692000e+00
   8.5000000e-01   5.6094097e+00
   8.6000000e-01   5.6490056e+00
   8.7000000e-01   5.6879874e+00
   8.8000000e-01   5.7263555e+00
   8.9000000e-01   5.7641097e+00
   9.0000000e-01   5.8012499e+00
   9.1000000e-01   5.8377763e+00
   9.2000000e-01   5.8736889e+00
   9.3000000e-01   5.9089875e+00
   9.4000000e-01   5.9436722e+00
   9.5000000e-01   5.9777431e+00
   9.6000000e-01   6.0112000e+00
   9.7000000e-01   6.0440431e+00
   9.8000000e-01   6.0762722e+00
   9.9000000e-01   6.1078875e+00
   1.0000000e+00   6.1388889e+00

